SFlexRCA: Lightweight, Scalable, and Flexible Root Cause Analysis for IIoT Edge Systems

Industrial Internet of Things (IIoT) systems generate high-dimensional sensor telemetry from interconnected components, where faults can propagate across the system. To address these challenges, we propose SFlexRCA (Scalable and Flexible Root Cause Analysis), a topology-free RCA framework designed for resource-constrained IIoT environments. SFlexRCA transforms multivariate telemetry into compact orthogonal representations and applies shared lightweight linear modeling, avoiding explicit graph construction, message passing, and per-variable or lag-specific parameter growth. We evaluate SFlexRCA on three publicly available IIoT datasets, BATADAL, SWaT, and WADI, spanning different numbers of monitored variables, temporal characteristics, and training-data regimes. SFlexRCA is compared with 10 statistical, causal, and non-causal baselines in terms of RCA accuracy, training efficiency, inference latency, and memory consumption. In addition, inference efficiency and memory consumption are evaluated on Raspberry Pi 3 and Raspberry Pi 5, while energy consumption is additionally measured on Raspberry Pi 5. We further investigate temporalcontext sensitivity, architectural and loss components, and alternative representations. Notably, SFlexRCA maintains strong localization performance on BATADAL despite its limited normal-operation training data, while its compact shared architecture avoids the parameter growth associated with causal and graph-based approaches. Its lightweight shared architecture further enables efficient deployment on resource-constrained IIoT edge devices. The SFlexRCA code is available at https://github.com/theamrzaki/RootCause- Analysis-Correlation-Attentive-Modeling.

==> Images/RQ2/combined_plot_text.txt <==
Plot: batadal_pi3_inference_time
Title: Inference Time — Raspberry Pi 3 — batadal
Y-axis label: Inference Time (ms/sample)
Architectures: ['GVAR', 'AERCA', 'cMLP', 'cLSTM', 'CUTS+', 'TimeMixer++', 'iTransformer', 'SFlexRCA']
Values: [396.5987778571313, 1300.0299045714016, 135.7890254761124, 1496.7643822381306, 659.048550809519, 115.56600333328566, 71.83710571433987, 149.8434858095563]
Std Devs: [83.71295475171773, 71.74532351280705, 10.864525734195109, 19.624414417241297, 24.79534324492166, 7.48832090209018, 0.9116525240120691, 10.378803705133418]

----------------------------------------
Plot: batadal_pi5_inference_time
Title: Inference Time — Raspberry Pi 5 — batadal
Y-axis label: Inference Time (ms/sample)
Architectures: ['GVAR', 'AERCA', 'cMLP', 'cLSTM', 'CUTS+', 'TimeMixer++', 'iTransformer', 'SFlexRCA']
Values: [58.8546927619106, 176.75805100013042, 17.0229497618839, 115.8616025714233, 109.21692152380942, 15.678490952225136, 9.459865571313534, 20.272805761730165]
Std Devs: [1.5787799455100373, 12.654587583084886, 1.390030924488064, 2.762782902102577, 4.403601435779757, 2.7000496293741456, 0.18944208565529366, 1.4701680186968094]

----------------------------------------
Plot: batadal_training_time
Title: Average Training Time per Epoch — batadal
Y-axis label: Training Time (s/epoch)
Architectures: ['GVAR', 'AERCA', 'cMLP', 'cLSTM', 'CUTS+', 'TimeMixer++', 'iTransformer', 'SFlexRCA']
Values: [0.24354939846796797, 0.5338894901328484, 0.23142049133777612, 0.4739823639392853, 1.5208296620845794, 0.14375426334832933, 0.08057005692440128, 0.22431704839070635]
Std Devs: [0.10391385269451647, 0.03149832154057925, 0.013851059765490894, 0.035380672526434835, 0.08876907768446178, 0.008170673206768895, 0.011190064933275016, 0.004400183116110714]

----------------------------------------
Plot: batadal_training_memory
Title: Peak Training Memory — batadal
Y-axis label: Peak Memory (MB)
Architectures: ['GVAR', 'AERCA', 'cMLP', 'cLSTM', 'CUTS+', 'TimeMixer++', 'iTransformer', 'SFlexRCA']
Values: [237.384765625, 676.37109375, 118.337890625, 235.9091796875, 21.71044921875, 30.17578125, 30.6513671875, 30.57275390625]
Std Devs: [0.240234375, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]

----------------------------------------
Plot: batadal_pi5_total_energy
Title: Total Energy Consumption — Raspberry Pi 5 — batadal
Y-axis label: Total Energy Consumption (J)
Architectures: ['GVAR', 'AERCA', 'cMLP', 'cLSTM', 'CUTS+', 'TimeMixer++', 'iTransformer', 'SFlexRCA']
Values: [1.7563135146876334, 5.318635346044232, 0.4227341501481699, 3.8298451936878393, 2.7646561171464854, 0.384331960250341, 0.2031798558990274, 0.4882712163369936]
Std Devs: [0.029502994082126154, 0.3237933146494999, 0.026167041640443558, 0.045953464654054456, 0.181665762844779, 0.032810914778875516, 0.0033740385966874406, 0.06037465942105371]

----------------------------------------
Plot: batadal_pi5_energy_per_sample
Title: Energy per Sample — Raspberry Pi 5 — batadal
Y-axis label: Energy per Sample (J/sample)
Architectures: ['GVAR', 'AERCA', 'cMLP', 'cLSTM', 'CUTS+', 'TimeMixer++', 'iTransformer', 'SFlexRCA']
Values: [0.2509019306696619, 0.7598050494348904, 0.06039059287830994, 0.5471207419554056, 0.3949508738780694, 0.05490456575004867, 0.029025693699860997, 0.06975303090528473]
Std Devs: [0.00421471344030372, 0.04625618780707138, 0.0037381488057776596, 0.006564780664864903, 0.02595225183496841, 0.004687273539839341, 0.0004820055138124695, 0.008624951345864829]

----------------------------------------
Plot: swat_pi3_inference_time
Title: Inference Time — Raspberry Pi 3 — swat
Y-axis label: Inference Time (ms/sample)
Architectures: ['GVAR', 'AERCA', 'cMLP', 'cLSTM', 'CUTS+', 'TimeMixer++', 'iTransformer', 'SFlexRCA']
Values: [165.26657918331387, 524.142762316645, 102.9740323333271, 365.7454081333677, 290.55345074998513, 111.37035243332316, 80.29602281665873, 62.25438649997461]
Std Devs: [3.780854649869023, 2.6678669695553427, 3.354190748052784, 13.003545780323575, 1.7383015270531492, 5.93038072865182, 5.965564830716465, 1.2639297229451845]

----------------------------------------
Plot: swat_pi5_inference_time
Title: Inference Time — Raspberry Pi 5 — swat
Y-axis label: Inference Time (ms/sample)
Architectures: ['GVAR', 'AERCA', 'cMLP', 'cLSTM', 'CUTS+', 'TimeMixer++', 'iTransformer', 'SFlexRCA']
Values: [23.38725464998477, 76.48622346656943, 13.056856549943934, 39.80277174994924, 47.73337943333897, 16.2081049834038, 8.2036838333351, 8.225644633330335]
Std Devs: [0.9012757846452802, 3.1868798034249233, 1.139730217404063, 0.6743230558062803, 2.581590557632973, 3.5289974023093453, 0.8509932390692162, 0.2943810095840581]

----------------------------------------
Plot: swat_training_time
Title: Average Training Time per Epoch — swat
Y-axis label: Training Time (s/epoch)
Architectures: ['GVAR', 'AERCA', 'cMLP', 'cLSTM', 'CUTS+', 'TimeMixer++', 'iTransformer', 'SFlexRCA']
Values: [9.560702699025471, 24.148959049483143, 17.045329681686216, 27.698532788037422, 51.99264739215374, 6.705273408320312, 3.448290428221204, 6.5082054134209955]
Std Devs: [0.714407836423018, 2.714206734550785, 2.7623515003538497, 4.257313978386047, 8.112363482235645, 0.15573731172307692, 0.10546289813212496, 0.17721041133127058]

----------------------------------------
Plot: swat_training_memory
Title: Peak Training Memory — swat
Y-axis label: Peak Memory (MB)
Architectures: ['GVAR', 'AERCA', 'cMLP', 'cLSTM', 'CUTS+', 'TimeMixer++', 'iTransformer', 'SFlexRCA']
Values: [67.75439453125, 169.455078125, 44.41455078125, 94.251953125, 18.146484375, 21.70751953125, 20.884765625, 20.8603515625]
Std Devs: [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]

----------------------------------------
Plot: swat_pi5_total_energy
Title: Total Energy Consumption — Raspberry Pi 5 — swat
Y-axis label: Total Energy Consumption (J)
Architectures: ['GVAR', 'AERCA', 'cMLP', 'cLSTM', 'CUTS+', 'TimeMixer++', 'iTransformer', 'SFlexRCA']
Values: [1.9575844797042954, 6.561692638652467, 1.1154635161435544, 3.4928428515180787, 3.5103825922631557, 1.1879908573182159, 0.6630995734101499, 0.6783860150007784]
Std Devs: [0.09084453439967403, 0.3226372230593723, 0.0899375544654214, 0.24530877821445363, 0.33239452667252756, 0.21902345372301044, 0.060638352986249595, 0.06100557199895283]

----------------------------------------
Plot: swat_pi5_energy_per_sample
Title: Energy per Sample — Raspberry Pi 5 — swat
Y-axis label: Energy per Sample (J/sample)
Architectures: ['GVAR', 'AERCA', 'cMLP', 'cLSTM', 'CUTS+', 'TimeMixer++', 'iTransformer', 'SFlexRCA']
Values: [0.09787922398521472, 0.3280846319326233, 0.055773175807177666, 0.1746421425759039, 0.17551912961315774, 0.05939954286591076, 0.033154978670507464, 0.03391930075003887]
Std Devs: [0.004542226719983712, 0.016131861152968604, 0.004496877723271042, 0.012265438910722688, 0.01661972633362642, 0.01095117268615052, 0.003031917649312486, 0.0030502785999476268]

----------------------------------------
Plot: wadi_pi3_inference_time
Title: Inference Time — Raspberry Pi 3 — wadi
Y-axis label: Inference Time (ms/sample)
Architectures: ['GVAR', 'AERCA', 'cMLP', 'cLSTM', 'CUTS+', 'TimeMixer++', 'iTransformer', 'SFlexRCA']
Values: [178.35577171111552, 642.2472535499878, 310.24110737777795, 986.0007522443185, 620.7288430888286, 95.94539120003999, 87.3176310444073, 64.27006544447521]
Std Devs: [1.5920916241714709, 17.798386689040747, 8.041772369029394, 4.911366231978268, 10.383537567515543, 14.75760261749022, 14.732444177582813, 14.836156332972386]

----------------------------------------
Plot: wadi_pi5_inference_time
Title: Inference Time — Raspberry Pi 5 — wadi
Y-axis label: Inference Time (ms/sample)
Architectures: ['GVAR', 'AERCA', 'cMLP', 'cLSTM', 'CUTS+', 'TimeMixer++', 'iTransformer', 'SFlexRCA']
Values: [43.90471277773837, 144.28403188887586, 43.78476455555447, 112.79213877777588, 109.62371664449562, 11.446484666662865, 11.077056866694532, 9.287032333375233]
Std Devs: [0.3755857845951302, 2.4931757958643734, 2.021128475862529, 3.327423715419056, 3.9774986638411787, 0.1009650541880835, 0.6153972329013176, 2.0367230356065273]

----------------------------------------
Plot: wadi_training_time
Title: Average Training Time per Epoch — wadi
Y-axis label: Training Time (s/epoch)
Architectures: ['GVAR', 'AERCA', 'cMLP', 'cLSTM', 'CUTS+', 'TimeMixer++', 'iTransformer', 'SFlexRCA']
Values: [11.63899669011434, 34.938713593482966, 53.666609529226264, 70.03647326893277, 246.54712583382923, 16.167963442802428, 16.847763973920035, 24.244306907653808]
Std Devs: [0.548040067195428, 2.4256982792342456, 3.6377357511970025, 1.4756157653984265, 12.726789502808336, 0.5327638026156216, 0.09368358919922341, 2.285730525058736]

----------------------------------------
Plot: wadi_training_memory
Title: Peak Training Memory — wadi
Y-axis label: Peak Memory (MB)
Architectures: ['GVAR', 'AERCA', 'cMLP', 'cLSTM', 'CUTS+', 'TimeMixer++', 'iTransformer', 'SFlexRCA']
Values: [245.8232421875, 703.19140625, 230.30322265625, 304.26513671875, 20.0625, 22.46875, 22.13037109375, 19.9111328125]
Std Devs: [0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]

----------------------------------------
Plot: wadi_pi5_total_energy
Title: Total Energy Consumption — Raspberry Pi 5 — wadi
Y-axis label: Total Energy Consumption (J)
Architectures: ['GVAR', 'AERCA', 'cMLP', 'cLSTM', 'CUTS+', 'TimeMixer++', 'iTransformer', 'SFlexRCA']
Values: [2.9683761578182257, 10.230384991482692, 2.9313600269168893, 8.327094622805655, 5.216330537308652, 0.5975233911966901, 0.6753187121403338, 0.533757986037627]
Std Devs: [0.02434214642573315, 0.16504263717685577, 0.12933674848435675, 0.12560632407288394, 0.3378288344413413, 0.05893399492262563, 0.07509966793145097, 0.01228876555054166]

----------------------------------------
Plot: wadi_pi5_energy_per_sample
Title: Energy per Sample — Raspberry Pi 5 — wadi
Y-axis label: Energy per Sample (J/sample)
Architectures: ['GVAR', 'AERCA', 'cMLP', 'cLSTM', 'CUTS+', 'TimeMixer++', 'iTransformer', 'SFlexRCA']
Values: [0.19789174385454836, 0.6820256660988461, 0.19542400179445926, 0.555139641520377, 0.3477553691539101, 0.039834892746445964, 0.0450212474760222, 0.03558386573584177]
Std Devs: [0.0016228097617155268, 0.011002842478457106, 0.008622449898957121, 0.008373754938192294, 0.02252192229608943, 0.003928932994841728, 0.005006644528763376, 0.000819251036702779]

----------------------------------------


==> Images/RQ4/combined_plot_text.txt <==
Dataset: batadal
AC@1:
  Window Size     4
Name: 0, dtype: object: Mean = 0.0000, Std = 0.0000
  Window Size     8
Name: 1, dtype: object: Mean = 0.0952, Std = 0.0825
  Window Size     16
Name: 2, dtype: object: Mean = 0.4762, Std = 0.0825
  Window Size     24
Name: 3, dtype: object: Mean = 0.0952, Std = 0.0825
AC@5:
  Window Size     4
Name: 0, dtype: object: Mean = 0.0571, Std = 0.0000
  Window Size     8
Name: 1, dtype: object: Mean = 0.1238, Std = 0.0595
  Window Size     16
Name: 2, dtype: object: Mean = 0.1619, Std = 0.0165
  Window Size     24
Name: 3, dtype: object: Mean = 0.1524, Std = 0.0165
AC@10:
  Window Size     4
Name: 0, dtype: object: Mean = 0.0980, Std = 0.0124
  Window Size     8
Name: 1, dtype: object: Mean = 0.1643, Std = 0.0595
  Window Size     16
Name: 2, dtype: object: Mean = 0.2131, Std = 0.0144
  Window Size     24
Name: 3, dtype: object: Mean = 0.2286, Std = 0.0519

Dataset: swat
AC@1:
  Window Size     4
Name: 4, dtype: object: Mean = 0.1667, Std = 0.0577
  Window Size     8
Name: 5, dtype: object: Mean = 0.2333, Std = 0.0289
  Window Size     12
Name: 6, dtype: object: Mean = 0.2500, Std = 0.0000
  Window Size     16
Name: 7, dtype: object: Mean = 0.2500, Std = 0.0500
AC@5:
  Window Size     4
Name: 4, dtype: object: Mean = 0.3167, Std = 0.0289
  Window Size     8
Name: 5, dtype: object: Mean = 0.3667, Std = 0.0764
  Window Size     12
Name: 6, dtype: object: Mean = 0.3167, Std = 0.0289
  Window Size     16
Name: 7, dtype: object: Mean = 0.3500, Std = 0.0500
AC@10:
  Window Size     4
Name: 4, dtype: object: Mean = 0.3833, Std = 0.0289
  Window Size     8
Name: 5, dtype: object: Mean = 0.4167, Std = 0.0577
  Window Size     12
Name: 6, dtype: object: Mean = 0.4500, Std = 0.0500
  Window Size     16
Name: 7, dtype: object: Mean = 0.3833, Std = 0.0289

Dataset: wadi
AC@1:
  Window Size     4
Name: 8, dtype: object: Mean = 0.1667, Std = 0.0722
  Window Size     8
Name: 9, dtype: object: Mean = 0.3333, Std = 0.0000
  Window Size     12
Name: 10, dtype: object: Mean = 0.3111, Std = 0.0385
  Window Size     16
Name: 11, dtype: object: Mean = 0.1250, Std = 0.0000
AC@5:
  Window Size     4
Name: 8, dtype: object: Mean = 0.2500, Std = 0.0000
  Window Size     8
Name: 9, dtype: object: Mean = 0.2889, Std = 0.0192
  Window Size     12
Name: 10, dtype: object: Mean = 0.3000, Std = 0.0000
  Window Size     16
Name: 11, dtype: object: Mean = 0.1250, Std = 0.0000
AC@10:
  Window Size     4
Name: 8, dtype: object: Mean = 0.2500, Std = 0.0000
  Window Size     8
Name: 9, dtype: object: Mean = 0.3778, Std = 0.0192
  Window Size     12
Name: 10, dtype: object: Mean = 0.3667, Std = 0.0000
  Window Size     16
Name: 11, dtype: object: Mean = 0.1250, Std = 0.0000



==> Scripts/data/RQ1__accuracy_/RQ_1_BATADAL_NoDownsampling_batch512_window8.csv <==
scheme,dataset_name,seed,correlated_KL,architecture,hidden_layer_size,num_attention_heads,lr,AC@1,AC@3,AC@5,AC@10,Avg@10,total_params,window_size,early_stopping,num_epochs,AMOC_Loss,mean_std_recon_loss,outer_hidden_dim,outer_heads_num,num_vars,alpha_lv,time_freq_representation,combine_method,main_model,encoder_alpha,decoder_alpha,encoder_gamma (smooth),decoder_gamma,encoder_lambda (sparse),decoder_lambda,beta,AC@1_metric,AC@3_metric,AC@5_metric,AC@10_metric,AC@1_node,AC@3_node,AC@5_node,AC@10_node,AC@1_service,AC@3_service,AC@5_service,AC@10_service,RCA_coverage,mrr,hr@1,hr@3,hr@5,hr@10,auc@10,std_ac,coverage,avg_time,throughput,model_mem_mb,peak_mem_mb,train_total_time,train_avg_epoch_time,train_throughput,train_peak_mem_mb,temporal_mixer,disable_orth_proj,use_MoM,latent_mode,context,pool,coeff_mode,predictor,batch_size
baro_batadal_ws_16_seed_1_numvars_43_14_205326_,batadal,1,normal_KL,baro,1000,0,0.0001,0.2857142857142857,0.14285714285714285,0.1619047619047619,0.22142857142857145,0.19979591836734695,0,16,0,100,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.1,0.1,0.5,0.5,0.1,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.3944764862466726,0.2857142857142857,0.2857142857142857,0.5714285714285714,0.8571428571428571,0.19979591836734695,0.040326482414799476,1.0,0,0,0,0,0,0,0,0,0,0,tinyMoM,mul,gate,split_diff,bipartite,mlp,128
torai_batadal_ws_16_seed_1_numvars_43_14_205333_,batadal,1,normal_KL,torai,1000,0,0.0001,0.2857142857142857,0.19047619047619047,0.1619047619047619,0.2869047619047619,0.22005102040816324,0,16,0,100,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.1,0.1,0.5,0.5,0.1,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.3984745413316842,0.2857142857142857,0.42857142857142855,0.42857142857142855,0.8571428571428571,0.22005102040816324,0.04833340813448375,1.0,0,0,0,0,0,0,0,0,0,0,tinyMoM,mul,gate,split_diff,bipartite,mlp,128
rcd_batadal_ws_16_seed_1_numvars_43_14_205344_,batadal,1,normal_KL,rcd,1000,0,0.0001,0.0,0.14285714285714285,0.08571428571428573,0.07023809523809524,0.09096938775510204,0,16,0,100,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.1,0.1,0.5,0.5,0.1,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.5124223602484472,0.42857142857142855,0.42857142857142855,0.7142857142857143,0.7142857142857143,0.09096938775510204,0.05319979344492968,1.0,0,0,0,0,0,0,0,0,0,0,tinyMoM,mul,gate,split_diff,bipartite,mlp,128
GVAR_batadal_ws_16_seed_2_numvars_43_14_224500_,batadal,2,normal_KL,GVAR,256,0,0.0001,0.0,0.14285714285714285,0.14285714285714285,0.22738095238095238,0.14549319727891158,14205015,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.22037105751391464,0.14285714285714285,0.2857142857142857,0.2857142857142857,0.2857142857142857,0.14549319727891158,0.062211258613856575,1.0,0.08971548080444336,11.146348334015425,54.959999084472656,237.7451171875,6.028555870056152,0.10047593116760253,4349.300324184567,474.95947265625,1,0,0,mul,linear_attn,max,symmetric,linear,512
baro_batadal_ws_16_seed_2_numvars_43_14_224533_,batadal,2,normal_KL,baro,1000,0,0.0001,0.2857142857142857,0.14285714285714285,0.1619047619047619,0.22142857142857145,0.19979591836734695,0,16,0,100,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.1,0.1,0.5,0.5,0.1,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.3944764862466726,0.2857142857142857,0.2857142857142857,0.5714285714285714,0.8571428571428571,0.19979591836734695,0.040326482414799476,1.0,0,0,0,0,0,0,0,0,0,0,tinyMoM,mul,gate,split_diff,bipartite,mlp,128
torai_batadal_ws_16_seed_2_numvars_43_14_224540_,batadal,2,normal_KL,torai,1000,0,0.0001,0.2857142857142857,0.19047619047619047,0.1619047619047619,0.2869047619047619,0.22600340136054417,0,16,0,100,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.1,0.1,0.5,0.5,0.1,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.3865697794269223,0.2857142857142857,0.2857142857142857,0.42857142857142855,0.8571428571428571,0.22600340136054417,0.042806460286397355,1.0,0,0,0,0,0,0,0,0,0,0,tinyMoM,mul,gate,split_diff,bipartite,mlp,128
rcd_batadal_ws_16_seed_2_numvars_43_14_224601_,batadal,2,normal_KL,rcd,1000,0,0.0001,0.0,0.14285714285714285,0.08571428571428573,0.07023809523809524,0.09096938775510204,0,16,0,100,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.1,0.1,0.5,0.5,0.1,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.5124223602484472,0.42857142857142855,0.42857142857142855,0.7142857142857143,0.7142857142857143,0.09096938775510204,0.05319979344492968,1.0,0,0,0,0,0,0,0,0,0,0,tinyMoM,mul,gate,split_diff,bipartite,mlp,128
baro_batadal_ws_16_seed_3_numvars_43_14_225555_,batadal,3,normal_KL,baro,1000,0,0.0001,0.2857142857142857,0.14285714285714285,0.1619047619047619,0.22142857142857145,0.19979591836734695,0,16,0,100,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.1,0.1,0.5,0.5,0.1,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.3944764862466726,0.2857142857142857,0.2857142857142857,0.5714285714285714,0.8571428571428571,0.19979591836734695,0.040326482414799476,1.0,0,0,0,0,0,0,0,0,0,0,tinyMoM,mul,gate,split_diff,bipartite,mlp,128
torai_batadal_ws_16_seed_3_numvars_43_14_225603_,batadal,3,normal_KL,torai,1000,0,0.0001,0.2857142857142857,0.19047619047619047,0.20952380952380953,0.3630952380952381,0.2755272108843537,0,16,0,100,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.1,0.1,0.5,0.5,0.1,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.4421253349824778,0.2857142857142857,0.42857142857142855,0.5714285714285714,0.8571428571428571,0.2755272108843537,0.05618412659105475,1.0,0,0,0,0,0,0,0,0,0,0,tinyMoM,mul,gate,split_diff,bipartite,mlp,128
rcd_batadal_ws_16_seed_3_numvars_43_14_225614_,batadal,3,normal_KL,rcd,1000,0,0.0001,0.0,0.14285714285714285,0.08571428571428573,0.07023809523809524,0.09096938775510204,0,16,0,100,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.1,0.1,0.5,0.5,0.1,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.5124223602484472,0.42857142857142855,0.42857142857142855,0.7142857142857143,0.7142857142857143,0.09096938775510204,0.05319979344492968,1.0,0,0,0,0,0,0,0,0,0,0,tinyMoM,mul,gate,split_diff,bipartite,mlp,128
nsigma_batadal_ws_16_seed_2_numvars_43_16_150901_,batadal,2,normal_KL,nsigma,1000,0,0.0001,0.42857142857142855,0.2857142857142857,0.1904761904761905,0.24523809523809523,0.2407482993197279,0,16,0,100,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.1,0.1,0.5,0.5,0.1,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.5147392290249433,0.42857142857142855,0.5714285714285714,0.5714285714285714,0.8571428571428571,0.2407482993197279,0.0745693980289683,1.0,0,0,0,0,0,0,0,0,0,0,tinyMoM,mul,gate,split_diff,bipartite,mlp,128


nsigma_batadal_ws_16_seed_1_numvars_43_22_193447_,batadal,1,normal_KL,nsigma,1000,0,0.0001,0.42857142857142855,0.2857142857142857,0.1904761904761905,0.24523809523809523,0.2407482993197279,0,16,0,100,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.1,0.1,0.5,0.5,0.1,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.5147392290249433,0.42857142857142855,0.5714285714285714,0.5714285714285714,0.8571428571428571,0.2407482993197279,0.0745693980289683,1.0,0,0,0,0,0,0,0,0,0,0,tinyMoM,mul,gate,split_diff,bipartite,mlp,128
nsigma_batadal_ws_16_seed_2_numvars_43_22_193455_,batadal,2,normal_KL,nsigma,1000,0,0.0001,0.42857142857142855,0.2857142857142857,0.1904761904761905,0.24523809523809523,0.2407482993197279,0,16,0,100,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.1,0.1,0.5,0.5,0.1,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.5147392290249433,0.42857142857142855,0.5714285714285714,0.5714285714285714,0.8571428571428571,0.2407482993197279,0.0745693980289683,1.0,0,0,0,0,0,0,0,0,0,0,tinyMoM,mul,gate,split_diff,bipartite,mlp,128
nsigma_batadal_ws_16_seed_3_numvars_43_22_193515_,batadal,3,normal_KL,nsigma,1000,0,0.0001,0.42857142857142855,0.2857142857142857,0.1904761904761905,0.24523809523809523,0.2407482993197279,0,16,0,100,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.1,0.1,0.5,0.5,0.1,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.5147392290249433,0.42857142857142855,0.5714285714285714,0.5714285714285714,0.8571428571428571,0.2407482993197279,0.0745693980289683,1.0,0,0,0,0,0,0,0,0,0,0,tinyMoM,mul,gate,split_diff,bipartite,mlp,128




vlinear_batadal_ws_16_seed_1_numvars_43_22_211859_,batadal,1,normal_KL,vlinear,256,0,0.0001,0.5714285714285714,0.23809523809523808,0.17142857142857146,0.2261904761904762,0.24551020408163268,279445,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.4792568542568542,0.42857142857142855,0.42857142857142855,0.42857142857142855,0.7142857142857143,0.24551020408163268,0.12139796485403705,1.0,0.18178895541599818,5.50088424080353,1.839141845703125,30.57275390625,43.882397174835205,0.219411985874176,1991.68700041119,3889.5498046875,1,0,0,mul,linear_attn,max,symmetric,linear,256
vlinear_batadal_ws_16_seed_2_numvars_43_22_212059_,batadal,2,normal_KL,vlinear,256,0,0.0001,0.42857142857142855,0.2857142857142857,0.17142857142857146,0.21547619047619046,0.2369387755102041,279445,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.40447845804988664,0.2857142857142857,0.42857142857142855,0.42857142857142855,0.7142857142857143,0.2369387755102041,0.08782322805181582,1.0,0.24555764879499162,4.072363475164517,1.839141845703125,30.57275390625,45.58342695236206,0.2279171347618103,1917.3635209862402,3889.5498046875,1,0,0,mul,linear_attn,max,symmetric,linear,256
vlinear_batadal_ws_16_seed_3_numvars_43_22_212251_,batadal,3,normal_KL,vlinear,256,0,0.0001,0.42857142857142855,0.23809523809523808,0.14285714285714285,0.1976190476190476,0.22074829931972792,279445,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.38855390641104925,0.2857142857142857,0.42857142857142855,0.42857142857142855,0.7142857142857143,0.22074829931972792,0.07861853286616476,1.0,0.20258828571864537,4.936119561171469,1.839141845703125,30.57275390625,45.12440490722656,0.2256220245361328,1936.8676479986798,3889.5498046875,1,0,0,mul,linear_attn,max,symmetric,linear,256


cMLP_batadal_ws_16_seed_3_numvars_43_23_160146_,batadal,3,normal_KL,cMLP,256,0,0.0001,0.2857142857142857,0.14285714285714285,0.1142857142857143,0.13452380952380952,0.14171768707482993,7122219,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.3927295918367347,0.2857142857142857,0.2857142857142857,0.5714285714285714,0.8571428571428571,0.14171768707482993,0.05040312810513028,1.0,0.1882084778376988,5.313256934484896,27.94127655029297,118.337890625,44.56232786178589,0.22281163930892944,1961.2978987785164,145.521484375,1,0,0,mul,linear_attn,max,symmetric,linear,256
cMLP_batadal_ws_16_seed_1_numvars_43_24_124713_,batadal,1,normal_KL,cMLP,256,0,0.0001,0.2857142857142857,0.09523809523809523,0.1142857142857143,0.15833333333333335,0.13933673469387756,7122219,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.326324469181612,0.14285714285714285,0.2857142857142857,0.5714285714285714,0.8571428571428571,0.13933673469387756,0.052660654961381136,1.0,0.164872407913208,6.065296265500162,27.94127655029297,118.337890625,43.55342698097229,0.21776713490486144,2006.7307226635346,145.521484375,1,0,0,mul,linear_attn,max,symmetric,linear,256
cMLP_batadal_ws_16_seed_2_numvars_43_24_124917_,batadal,2,normal_KL,cMLP,256,0,0.0001,0.2857142857142857,0.14285714285714285,0.1142857142857143,0.13452380952380952,0.15003401360544216,7122219,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.36809056956115777,0.2857142857142857,0.2857142857142857,0.42857142857142855,0.8571428571428571,0.15003401360544216,0.05344211798769218,1.0,0.16751534598214285,5.969602331875911,27.94127655029297,118.337890625,47.350783586502075,0.23675391793251038,1845.7983876937244,145.521484375,1,0,0,mul,linear_attn,max,symmetric,linear,256
cMLP_batadal_ws_16_seed_3_numvars_43_24_125132_,batadal,3,normal_KL,cMLP,256,0,0.0001,0.2857142857142857,0.14285714285714285,0.1142857142857143,0.13452380952380952,0.14171768707482993,7122219,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.3927295918367347,0.2857142857142857,0.2857142857142857,0.5714285714285714,0.8571428571428571,0.14171768707482993,0.05040312810513028,1.0,0.16159837586539133,6.1881810051914306,27.94127655029297,118.337890625,49.66985464096069,0.24834927320480346,1759.6185982780148,145.521484375,1,0,0,mul,linear_attn,max,symmetric,linear,256



deep_mlp_batadal_ws_16_seed_1_numvars_43_26_153256_,batadal,1,normal_KL,deep_mlp,256,0,0.0001,0.2857142857142857,0.09523809523809523,0.1142857142857143,0.10595238095238095,0.12384353741496601,42615045,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.3888955582232893,0.2857142857142857,0.2857142857142857,0.5714285714285714,0.8571428571428571,0.12384353741496601,0.05583728832389203,1.0,0.21777265412466867,4.5919447692800235,163.33566284179688,676.37109375,55.601391315460205,0.5009134352744162,872.4062267577183,919.70556640625,1,0,0,mul,linear_attn,max,symmetric,linear,256
deep_mlp_batadal_ws_16_seed_2_numvars_43_26_153537_,batadal,2,normal_KL,deep_mlp,256,0,0.0001,0.2857142857142857,0.14285714285714285,0.17142857142857146,0.1869047619047619,0.168843537414966,42615045,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.3013543599257885,0.14285714285714285,0.2857142857142857,0.5714285714285714,0.5714285714285714,0.168843537414966,0.041336523525187865,1.0,0.14538260868617467,6.878401818738971,163.33566284179688,676.37109375,62.302348375320435,0.5370892101320727,813.6450923907776,919.70556640625,1,0,0,mul,linear_attn,max,symmetric,linear,256
deep_mlp_batadal_ws_16_seed_3_numvars_43_26_153820_,batadal,3,normal_KL,deep_mlp,256,0,0.0001,0.2857142857142857,0.14285714285714285,0.14285714285714285,0.11666666666666667,0.14574829931972788,42615045,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.38448773448773454,0.2857142857142857,0.2857142857142857,0.5714285714285714,0.8571428571428571,0.14574829931972788,0.047990834830026766,1.0,0.16555380821228027,6.040332208593816,163.33566284179688,676.37109375,73.84022307395935,0.5636658249920561,775.2820565379474,919.70556640625,1,0,0,mul,linear_attn,max,symmetric,linear,256


iTransformer_batadal_ws_16_seed_1_numvars_43_28_160112_,batadal,1,normal_KL,iTransformer,256,0,0.0001,0.0,0.0,0.028571428571428574,0.20357142857142857,0.07430272108843539,800015,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.07840328479273713,0.0,0.14285714285714285,0.14285714285714285,0.14285714285714285,0.07430272108843539,0.07175917377113264,1.0,0.1380131585257394,7.245685923588948,3.8239822387695312,30.6513671875,8.003486156463623,0.06782615386833579,6442.942361855058,420.9111328125,1,0,0,mul,linear_attn,max,symmetric,linear,256
Fits_batadal_ws_16_seed_1_numvars_43_28_160207_,batadal,1,normal_KL,Fits,256,0,0.0001,0.2857142857142857,0.3333333333333333,0.19999999999999998,0.18571428571428572,0.23649659863945577,56,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.07934862756291328,0.0,0.0,0.14285714285714285,0.14285714285714285,0.23649659863945577,0.06311225177217171,1.0,0.19078986985342844,5.241368426784061,0.7725944519042969,17.0576171875,9.760509014129639,0.04880254507064819,8954.451030522778,23.62060546875,1,0,0,mul,linear_attn,max,symmetric,linear,256
TimeMixerpp_batadal_ws_16_seed_1_numvars_43_28_160425_,batadal,1,normal_KL,TimeMixerpp,256,0,0.0001,0.0,0.0,0.08571428571428573,0.15833333333333335,0.06418367346938776,576557,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.07387298985920407,0.0,0.0,0.0,0.2857142857142857,0.06418367346938776,0.048101852733371815,1.0,0.20708390644618443,4.828960478683423,7.8543701171875,30.17578125,22.556653022766113,0.13038527758824342,3351.6053965850774,338.6044921875,1,0,0,mul,linear_attn,max,symmetric,linear,256
Fits_batadal_ws_16_seed_1_numvars_43_28_162532_,batadal,1,normal_KL,Fits,256,0,0.0001,0.2857142857142857,0.3333333333333333,0.19999999999999998,0.18571428571428572,0.23649659863945577,56,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.07934862756291328,0.0,0.0,0.14285714285714285,0.14285714285714285,0.23649659863945577,0.06311225177217171,1.0,0.29124334880283903,3.4335548060085075,0.7725944519042969,17.0576171875,7.856859445571899,0.0392842972278595,11124.037613942344,23.62060546875,1,0,0,mul,linear_attn,max,symmetric,linear,256
iTransformer_batadal_ws_16_seed_1_numvars_43_28_162720_,batadal,1,normal_KL,iTransformer,256,0,0.0001,0.0,0.0,0.028571428571428574,0.20357142857142857,0.07430272108843539,800015,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.07840328479273713,0.0,0.14285714285714285,0.14285714285714285,0.14285714285714285,0.07430272108843539,0.07175917377113264,1.0,0.14083753313337052,7.100379975081064,3.8239822387695312,30.6513671875,8.485845804214478,0.07191394749334303,6076.707165052405,420.9111328125,1,0,0,mul,linear_attn,max,symmetric,linear,256
Dlinear_batadal_ws_16_seed_1_numvars_43_28_163019_,batadal,1,normal_KL,Dlinear,256,0,0.0001,0.14285714285714285,0.047619047619047616,0.08571428571428573,0.14523809523809522,0.1055952380952381,480,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.2616213151927438,0.14285714285714285,0.14285714285714285,0.42857142857142855,0.8571428571428571,0.1055952380952381,0.033359046205172306,1.0,0.17098488126482284,5.848470301015629,0.7739982604980469,17.06591796875,6.539077520370483,0.032695387601852414,13365.79964493955,22.78662109375,1,0,0,mul,linear_attn,max,symmetric,linear,256
TimeMixerpp_batadal_ws_16_seed_1_numvars_43_28_163157_,batadal,1,normal_KL,TimeMixerpp,256,0,0.0001,0.0,0.0,0.08571428571428573,0.15833333333333335,0.06418367346938776,576557,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.07387298985920407,0.0,0.0,0.0,0.2857142857142857,0.06418367346938776,0.048101852733371815,1.0,0.15302443504333496,6.5349040479503175,7.8543701171875,30.17578125,25.86171865463257,0.1494897032059686,2923.2782635061926,338.6044921875,1,0,0,mul,linear_attn,max,symmetric,linear,256
TimeMixerpp_batadal_ws_16_seed_1_numvars_43_28_174601_,batadal,1,normal_KL,TimeMixerpp,256,0,0.0001,0.0,0.0,0.08571428571428573,0.15833333333333335,0.06418367346938776,576557,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.07387298985920407,0.0,0.0,0.0,0.2857142857142857,0.06418367346938776,0.048101852733371815,1.0,0.17769479751586914,5.627626773432657,7.8543701171875,30.17578125,25.40133500099182,0.14682852601729376,2976.260893258094,338.6044921875,1,0,0,mul,linear_attn,max,symmetric,linear,256
iTransformer_batadal_ws_16_seed_1_numvars_43_28_200431_,batadal,1,normal_KL,iTransformer,256,0,0.0001,0.0,0.0,0.028571428571428574,0.20357142857142857,0.07430272108843539,800015,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.07840328479273713,0.0,0.14285714285714285,0.14285714285714285,0.14285714285714285,0.07430272108843539,0.07175917377113264,1.0,0.18372113364083426,5.443031948381892,3.8239822387695312,30.6513671875,9.341130018234253,0.07916211879859536,5520.317124303071,420.9111328125,1,0,0,mul,linear_attn,max,symmetric,linear,256
TimeMixerpp_batadal_ws_16_seed_1_numvars_43_28_200521_,batadal,1,normal_KL,TimeMixerpp,256,0,0.0001,0.0,0.0,0.08571428571428573,0.15833333333333335,0.06418367346938776,576557,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.07387298985920407,0.0,0.0,0.0,0.2857142857142857,0.06418367346938776,0.048101852733371815,1.0,0.16889153208051408,5.920959965732796,7.8543701171875,30.17578125,26.58529043197632,0.15367219902876483,2843.7154069631097,338.6044921875,1,0,0,mul,linear_attn,max,symmetric,linear,256
iTransformer_batadal_ws_16_seed_2_numvars_43_28_233639_,batadal,2,normal_KL,iTransformer,256,0,0.0001,0.14285714285714285,0.09523809523809523,0.1142857142857143,0.19047619047619047,0.1364285714285714,800015,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.06278783994504429,0.0,0.0,0.14285714285714285,0.14285714285714285,0.1364285714285714,0.024927332029043296,1.0,0.18584353583199636,5.380870502291809,3.8239822387695312,30.6513671875,16.430182456970215,0.09282588958740234,4707.738346946114,420.9111328125,1,0,0,mul,linear_attn,max,symmetric,linear,256
TimeMixerpp_batadal_ws_16_seed_2_numvars_43_28_233754_,batadal,2,normal_KL,TimeMixerpp,256,0,0.0001,0.14285714285714285,0.047619047619047616,0.08571428571428573,0.15595238095238098,0.11573129251700683,576557,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.03724030923234407,0.0,0.0,0.0,0.0,0.11573129251700683,0.034921741541643604,1.0,0.18024911199297225,5.547877539829373,7.8543701171875,30.17578125,25.254732131958008,0.141087889005352,3097.3601141868594,338.6044921875,1,0,0,mul,linear_attn,max,symmetric,linear,256
iTransformer_batadal_ws_16_seed_3_numvars_43_28_233921_,batadal,3,normal_KL,iTransformer,256,0,0.0001,0.0,0.0,0.07619047619047618,0.1464285714285714,0.0764455782312925,800015,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.06110371466487958,0.0,0.0,0.14285714285714285,0.14285714285714285,0.0764455782312925,0.06624546982748455,1.0,0.18204266684395926,5.49321770185429,3.8239822387695312,30.6513671875,14.215059280395508,0.09112217487433018,4795.7591069647115,420.9111328125,1,0,0,mul,linear_attn,max,symmetric,linear,256
TimeMixerpp_batadal_ws_16_seed_3_numvars_43_28_234028_,batadal,3,normal_KL,TimeMixerpp,256,0,0.0001,0.14285714285714285,0.14285714285714285,0.19047619047619047,0.26785714285714285,0.1950170068027211,576557,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.10168650793650792,0.0,0.0,0.14285714285714285,0.42857142857142855,0.1950170068027211,0.042239916808439575,1.0,0.1976321084158761,5.059906550689151,7.8543701171875,30.17578125,27.083901166915894,0.14106198524435362,3097.928894471532,338.6044921875,1,0,0,mul,linear_attn,max,symmetric,linear,256



GVAR_batadal_ws_16_seed_1_numvars_43_03_052509_,batadal,1,normal_KL,GVAR,256,0,0.0001,0.2857142857142857,0.2857142857142857,0.2285714285714286,0.2833333333333333,0.24789115646258503,14205015,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.21323081680224537,0.14285714285714285,0.14285714285714285,0.2857142857142857,0.2857142857142857,0.24789115646258503,0.03180182981034909,1.0,0.4395966870444162,2.2748124120848106,54.959999084472656,237.2646484375,15.537704706192017,0.28773527233688917,1518.7571424623504,357.25732421875,1,0,0,mul,linear_attn,max,symmetric,linear,256
cLSTM_batadal_ws_16_seed_1_numvars_43_03_052621_,batadal,1,normal_KL,cLSTM,256,0,0.0001,0.42857142857142855,0.19047619047619047,0.14285714285714285,0.15119047619047618,0.1954931972789115,13264683,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.21630675916390202,0.14285714285714285,0.14285714285714285,0.2857142857142857,0.42857142857142855,0.1954931972789115,0.08782581163537186,1.0,0.19195212636675155,5.209632312639034,51.37291717529297,235.9091796875,87.2967095375061,0.4364835476875305,1001.18321140672,1206.64013671875,1,0,0,mul,linear_attn,max,symmetric,linear,256
CUTS_PLUS_batadal_ws_16_seed_1_numvars_43_03_052949_,batadal,1,normal_KL,CUTS_PLUS,256,0,0.0001,0.2857142857142857,0.14285714285714285,0.14285714285714285,0.25952380952380955,0.18408163265306124,265828,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.2923658352229781,0.14285714285714285,0.2857142857142857,0.2857142857142857,0.8571428571428571,0.18408163265306124,0.05212074250034762,1.0,0.18576758248465403,5.383070536984613,1.7862205505371094,21.71044921875,284.05796241760254,1.4202898120880127,307.6836827812998,1854.29345703125,1,0,0,mul,linear_attn,max,symmetric,linear,256
GVAR_batadal_ws_16_seed_2_numvars_43_03_053737_,batadal,2,normal_KL,GVAR,256,0,0.0001,0.42857142857142855,0.19047619047619047,0.17142857142857146,0.1976190476190476,0.20670068027210883,14205015,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.22440188761159247,0.14285714285714285,0.2857142857142857,0.2857142857142857,0.2857142857142857,0.20670068027210883,0.07627107162174164,1.0,0.388765777860369,2.57224286948211,54.959999084472656,237.2646484375,12.856871604919434,0.24258248311168742,1801.4491169949843,357.25732421875,1,0,0,mul,linear_attn,max,symmetric,linear,256
cLSTM_batadal_ws_16_seed_2_numvars_43_03_053840_,batadal,2,normal_KL,cLSTM,256,0,0.0001,0.2857142857142857,0.19047619047619047,0.17142857142857146,0.16904761904761906,0.18074829931972788,13264683,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.2178834135280128,0.14285714285714285,0.14285714285714285,0.2857142857142857,0.42857142857142855,0.18074829931972788,0.04058272152426309,1.0,0.21401374680655344,4.672597040712052,51.37291717529297,235.9091796875,95.73800206184387,0.47869001030921937,912.9081254854495,1206.64013671875,1,0,0,mul,linear_attn,max,symmetric,linear,256
CUTS_PLUS_batadal_ws_16_seed_2_numvars_43_03_054235_,batadal,2,normal_KL,CUTS_PLUS,256,0,0.0001,0.0,0.14285714285714285,0.08571428571428573,0.20238095238095238,0.13408163265306122,265828,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.2145124716553288,0.0,0.2857142857142857,0.42857142857142855,0.8571428571428571,0.13408163265306122,0.0557034036202532,1.0,0.20959922245570592,4.771010065227353,1.7862205505371094,21.71044921875,310.7630224227905,1.5538151121139527,281.2432422577388,1854.29345703125,1,0,0,mul,linear_attn,max,symmetric,linear,256
GVAR_batadal_ws_16_seed_3_numvars_43_03_055104_,batadal,3,normal_KL,GVAR,256,0,0.0001,0.14285714285714285,0.19047619047619047,0.17142857142857143,0.27261904761904765,0.19741496598639455,14205015,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.33086527293844364,0.14285714285714285,0.42857142857142855,0.42857142857142855,0.8571428571428571,0.19741496598639455,0.044278333606519615,1.0,0.19843026569911412,5.039553802323334,54.959999084472656,237.2646484375,18.88721489906311,0.3434039072556929,1272.553954007917,357.25732421875,1,0,0,mul,linear_attn,max,symmetric,linear,256
cLSTM_batadal_ws_16_seed_3_numvars_43_03_055216_,batadal,3,normal_KL,cLSTM,256,0,0.0001,0.42857142857142855,0.2857142857142857,0.22857142857142856,0.25,0.2713265306122449,13264683,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.23186256414710585,0.14285714285714285,0.14285714285714285,0.42857142857142855,0.42857142857142855,0.2713265306122449,0.06765254819682148,1.0,0.17935582569667272,5.575508886403299,51.37291717529297,235.9091796875,101.35470676422119,0.5067735338211059,862.3181181246605,1206.64013671875,1,0,0,mul,linear_attn,max,symmetric,linear,256
CUTS_PLUS_batadal_ws_16_seed_3_numvars_43_03_055619_,batadal,3,normal_KL,CUTS_PLUS,256,0,0.0001,0.14285714285714285,0.19047619047619047,0.2285714285714286,0.325,0.24338435374149664,265828,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.24778911564625852,0.0,0.2857142857142857,0.5714285714285714,0.8571428571428571,0.24338435374149664,0.05612716172750537,1.0,0.37506634848458426,2.6661949386832324,1.7862205505371094,21.71044921875,317.6768124103546,1.588384062051773,275.1223777928817,1854.29345703125,1,0,0,mul,linear_attn,max,symmetric,linear,256

==> Scripts/data/RQ1__accuracy_/RQ_1_SWAT_NoDownsampling_batch512_window8.csv <==
scheme,dataset_name,seed,correlated_KL,architecture,hidden_layer_size,num_attention_heads,lr,AC@1,AC@3,AC@5,AC@10,Avg@10,total_params,window_size,early_stopping,num_epochs,AMOC_Loss,mean_std_recon_loss,outer_hidden_dim,outer_heads_num,num_vars,alpha_lv,time_freq_representation,combine_method,main_model,encoder_alpha,decoder_alpha,encoder_gamma (smooth),decoder_gamma,encoder_lambda (sparse),decoder_lambda,beta,AC@1_metric,AC@3_metric,AC@5_metric,AC@10_metric,AC@1_node,AC@3_node,AC@5_node,AC@10_node,AC@1_service,AC@3_service,AC@5_service,AC@10_service,RCA_coverage,mrr,hr@1,hr@3,hr@5,hr@10,auc@10,std_ac,coverage,avg_time,throughput,model_mem_mb,peak_mem_mb,train_total_time,train_avg_epoch_time,train_throughput,train_peak_mem_mb,temporal_mixer,disable_orth_proj,use_MoM,latent_mode,context,pool,coeff_mode,predictor,batch_size
GVAR_swat_ws_8_seed_1_numvars_51_21_191736_,swat,1,normal_KL,GVAR,128,0,0.0001,0.3,0.35,0.35,0.35,0.33999999999999997,3204383,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.04781493670132419,0.0,0.0,0.0,0.05,0.33999999999999997,0.019999999999999997,1.0,0.2872626781463623,3.481134432265138,12.442119598388672,67.75439453125,1948.0224146842957,9.740112073421479,5081.974378413095,263.75634765625,1,0,0,mul,linear_attn,max,symmetric,mlp,512
baro_swat_ws_8_seed_1_numvars_51_21_200405_,swat,1,normal_KL,baro,1000,0,0.0001,0.0,0.15,0.2,0.25,0.18,0,8,0,100,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.1,0.1,0.5,0.5,0.1,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.11210953634598202,0.0,0.15,0.2,0.3,0.18,0.08426149773176358,1.0,0,0,0,0,0,0,0,0,0,0,tinyMoM,mul,gate,split_diff,bipartite,mlp,128
torai_swat_ws_8_seed_1_numvars_51_21_200428_,swat,1,normal_KL,torai,1000,0,0.0001,0.1,0.15,0.2,0.35,0.22999999999999998,0,8,0,100,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.1,0.1,0.5,0.5,0.1,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.1738304672050802,0.1,0.15,0.2,0.35,0.22999999999999998,0.09797958971132711,1.0,0,0,0,0,0,0,0,0,0,0,tinyMoM,mul,gate,split_diff,bipartite,mlp,128
rcd_swat_ws_8_seed_1_numvars_51_21_200503_,swat,1,normal_KL,rcd,1000,0,0.0001,0.0,0.0,0.0,0.3,0.1,0,8,0,100,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.1,0.1,0.5,0.5,0.1,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.1299060564758239,0.0,0.25,0.25,0.3,0.1,0.12649110640673517,1.0,0,0,0,0,0,0,0,0,0,0,tinyMoM,mul,gate,split_diff,bipartite,mlp,128
cLSTM_swat_ws_8_seed_1_numvars_51_21_200550_,swat,1,normal_KL,cLSTM,128,0,0.0001,0.3,0.35,0.35,0.45,0.36,4732851,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.04758780106549557,0.0,0.0,0.0,0.1,0.36,0.04898979485566357,1.0,0.23287233114242553,4.294198435229287,18.272762298583984,94.251953125,1486.5241386890411,30.337227320184514,1631.625707833439,715.81005859375,1,0,0,mul,linear_attn,max,symmetric,mlp,512
deep_mlp_swat_ws_8_seed_1_numvars_51_21_210249_,swat,1,normal_KL,deep_mlp,128,0,0.0001,0.15,0.25,0.3,0.4,0.305,9613149,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.05006563263072146,0.0,0.0,0.05,0.15,0.305,0.07566372975210779,1.0,0.2128343939781189,4.698488723128124,36.88962173461914,169.455078125,3366.8468515872955,21.042792822420598,2352.301826935253,602.8994140625,1,0,0,mul,linear_attn,max,symmetric,mlp,512
cMLP_swat_ws_8_seed_1_numvars_51_21_222629_,swat,1,normal_KL,cMLP,128,0,0.0001,0.1,0.2,0.35,0.55,0.34500000000000003,2343603,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.05840241414367553,0.0,0.0,0.0,0.05,0.34500000000000003,0.15074813431681336,1.0,0.18753615617752076,5.332305089229862,9.158504486083984,44.41455078125,513.0242640972137,13.865520651276046,3569.9344615266646,60.64990234375,1,0,0,mul,linear_attn,max,symmetric,mlp,512
CUTS_PLUS_swat_ws_8_seed_1_numvars_51_21_225208_,swat,1,normal_KL,CUTS_PLUS,128,0,0.0001,0.25,0.25,0.3,0.3,0.27999999999999997,91612,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.18491892109152172,0.0,0.3,0.35,0.45,0.27999999999999997,0.02449489742783178,1.0,0.19069427251815796,5.243995987896174,0.567840576171875,18.146484375,9009.264981508255,45.046324907541276,1098.8465785299456,1115.4091796875,1,0,0,mul,linear_attn,max,symmetric,mlp,512
GVAR_swat_ws_8_seed_2_numvars_51_18_210136_,swat,2,normal_KL,GVAR,128,0,0.0001,0.3,0.35,0.35,0.375,0.345,3204383,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.055152012280680326,0.0,0.0,0.0,0.15,0.345,0.024494897427831782,1.0,0.3138588547706604,3.1861455708512967,12.442119598388672,67.75439453125,2033.661104440689,10.168305522203445,4867.969387024643,263.75634765625,1,0,0,mul,linear_attn,max,symmetric,mlp,512
baro_swat_ws_8_seed_2_numvars_51_18_214856_,swat,2,normal_KL,baro,1000,0,0.0001,0.0,0.15,0.2,0.25,0.18,0,8,0,100,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.1,0.1,0.5,0.5,0.1,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.11210953634598202,0.0,0.15,0.2,0.3,0.18,0.08426149773176358,1.0,0,0,0,0,0,0,0,0,0,0,tinyMoM,mul,gate,split_diff,bipartite,mlp,128
torai_swat_ws_8_seed_2_numvars_51_18_214928_,swat,2,normal_KL,torai,1000,0,0.0001,0.1,0.1,0.2,0.35,0.215,0,8,0,100,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.1,0.1,0.5,0.5,0.1,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.16758046720508019,0.1,0.1,0.2,0.35,0.215,0.10012492197250392,1.0,0,0,0,0,0,0,0,0,0,0,tinyMoM,mul,gate,split_diff,bipartite,mlp,128
rcd_swat_ws_8_seed_2_numvars_51_18_215001_,swat,2,normal_KL,rcd,1000,0,0.0001,0.0,0.0,0.0,0.3,0.1,0,8,0,100,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.1,0.1,0.5,0.5,0.1,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.1299060564758239,0.0,0.25,0.25,0.3,0.1,0.12649110640673517,1.0,0,0,0,0,0,0,0,0,0,0,tinyMoM,mul,gate,split_diff,bipartite,mlp,128
cLSTM_swat_ws_8_seed_2_numvars_51_18_215031_,swat,2,normal_KL,cLSTM,128,0,0.0001,0.3,0.3,0.3,0.35,0.31,4732851,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.09415792916821446,0.0,0.1,0.1,0.25,0.31,0.019999999999999997,1.0,0.5384432196617126,1.8572060404591395,18.272762298583984,94.251953125,1348.7047684192657,29.971217075983684,1651.5512157717537,715.81005859375,1,0,0,mul,linear_attn,max,symmetric,mlp,512
deep_mlp_swat_ws_8_seed_2_numvars_51_18_224203_,swat,2,normal_KL,deep_mlp,128,0,0.0001,0.15,0.25,0.3,0.45,0.34,9613149,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.04281164255837586,0.0,0.0,0.0,0.05,0.34,0.10198039027185571,1.0,0.4570626735687256,2.1878837582427004,36.88962173461914,169.455078125,5212.717968702316,26.063589843511583,1899.162789822775,602.8994140625,1,0,0,mul,linear_attn,max,symmetric,mlp,512
cMLP_swat_ws_8_seed_2_numvars_51_19_004110_,swat,2,normal_KL,cMLP,128,0,0.0001,0.1,0.25,0.25,0.5,0.29500000000000004,2343603,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.05364866924101488,0.0,0.0,0.0,0.0,0.29500000000000004,0.1105667219374799,1.0,0.3058791756629944,3.269264727919107,9.158504486083984,44.41455078125,678.6893603801727,18.852482232782577,2625.5958970711135,60.64990234375,1,0,0,mul,linear_attn,max,symmetric,mlp,512
CUTS_PLUS_swat_ws_8_seed_2_numvars_51_19_011243_,swat,2,normal_KL,CUTS_PLUS,128,0,0.0001,0.2,0.2,0.25,0.25,0.23500000000000001,91612,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.09394531323299725,0.05,0.05,0.1,0.15,0.23500000000000001,0.022912878474779193,1.0,0.21785072088241578,4.590299246885425,0.567840576171875,18.146484375,11490.27962064743,57.45139810323715,861.5804250934484,1115.4091796875,1,0,0,mul,linear_attn,max,symmetric,mlp,512
GVAR_swat_ws_8_seed_3_numvars_51_19_054537_,swat,3,normal_KL,GVAR,128,0,0.0001,0.25,0.25,0.35,0.4,0.33499999999999996,3204383,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.05347222821537155,0.0,0.0,0.0,0.15,0.33499999999999996,0.07088723439378913,1.0,0.22876603603363038,4.371278260261468,12.442119598388672,67.75439453125,1754.7381002902985,8.773690501451492,5641.753603208484,263.75634765625,1,0,0,mul,linear_attn,max,symmetric,mlp,512
baro_swat_ws_8_seed_3_numvars_51_19_062545_,swat,3,normal_KL,baro,1000,0,0.0001,0.0,0.15,0.2,0.25,0.18,0,8,0,100,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.1,0.1,0.5,0.5,0.1,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.11210953634598202,0.0,0.15,0.2,0.3,0.18,0.08426149773176358,1.0,0,0,0,0,0,0,0,0,0,0,tinyMoM,mul,gate,split_diff,bipartite,mlp,128
torai_swat_ws_8_seed_3_numvars_51_19_062559_,swat,3,normal_KL,torai,1000,0,0.0001,0.15,0.15,0.2,0.35,0.23500000000000001,0,8,0,100,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.1,0.1,0.5,0.5,0.1,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.20777887990349292,0.15,0.15,0.2,0.35,0.23500000000000001,0.07762087348130012,1.0,0,0,0,0,0,0,0,0,0,0,tinyMoM,mul,gate,split_diff,bipartite,mlp,128
rcd_swat_ws_8_seed_3_numvars_51_19_062627_,swat,3,normal_KL,rcd,1000,0,0.0001,0.0,0.0,0.0,0.3,0.1,0,8,0,100,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.1,0.1,0.5,0.5,0.1,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.1299060564758239,0.0,0.25,0.25,0.3,0.1,0.12649110640673517,1.0,0,0,0,0,0,0,0,0,0,0,tinyMoM,mul,gate,split_diff,bipartite,mlp,128
cLSTM_swat_ws_8_seed_3_numvars_51_19_062651_,swat,3,normal_KL,cLSTM,128,0,0.0001,0.3,0.35,0.35,0.35,0.33999999999999997,4732851,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.03899214421289609,0.0,0.0,0.0,0.1,0.33999999999999997,0.019999999999999997,1.0,0.27792770862579347,3.5980579444362517,18.272762298583984,94.251953125,1253.2934682369232,22.787153967944057,2172.2326565938406,715.81005859375,1,0,0,mul,linear_attn,max,symmetric,mlp,512
deep_mlp_swat_ws_8_seed_3_numvars_51_19_071353_,swat,3,normal_KL,deep_mlp,128,0,0.0001,0.15,0.3,0.35,0.5,0.37,9613149,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.035865820487011695,0.0,0.0,0.0,0.05,0.37,0.11661903789690602,1.0,0.38894972801208494,2.5710263511713505,36.88962173461914,169.455078125,5068.0988965034485,25.340494482517244,1953.3557261145809,602.8994140625,1,0,0,mul,linear_attn,max,symmetric,mlp,512
cMLP_swat_ws_8_seed_3_numvars_51_19_090856_,swat,3,normal_KL,cMLP,128,0,0.0001,0.1,0.2,0.3,0.55,0.34500000000000003,2343603,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.058685313822373186,0.0,0.0,0.0,0.1,0.34500000000000003,0.14739402972983676,1.0,0.297344434261322,3.363103138231762,9.158504486083984,44.41455078125,681.4654879570007,18.41798616100002,2687.535953567706,60.64990234375,1,0,0,mul,linear_attn,max,symmetric,mlp,512
CUTS_PLUS_swat_ws_8_seed_3_numvars_51_19_094006_,swat,3,normal_KL,CUTS_PLUS,128,0,0.0001,0.2,0.25,0.35,0.475,0.34500000000000003,91612,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.051790925865223034,0.0,0.0,0.05,0.1,0.34500000000000003,0.1004987562112089,1.0,0.4925587773323059,2.0302145571661345,0.567840576171875,18.146484375,12085.308330059052,60.426541650295256,819.1599030516111,1115.4091796875,1,0,0,mul,linear_attn,max,symmetric,mlp,512



CUTS_PLUS_swat_ws_8_seed_1_numvars_51_21_225208_,swat,1,normal_KL,CUTS_PLUS,128,0,0.0001,0.25,0.25,0.3,0.3,0.27999999999999997,91612,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.18491892109152172,0.0,0.3,0.35,0.45,0.27999999999999997,0.02449489742783178,1.0,0.19069427251815796,5.243995987896174,0.567840576171875,18.146484375,9009.264981508255,45.046324907541276,1098.8465785299456,1115.4091796875,1,0,0,mul,linear_attn,max,symmetric,mlp,512
vlinear_swat_ws_8_seed_1_numvars_51_22_194928_,swat,1,normal_KL,vlinear,128,0,0.0001,0.25,0.3,0.45,0.45,0.38500000000000006,108141,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.054005415849284144,0.0,0.05,0.05,0.05,0.38500000000000006,0.08381527307120105,1.0,0.27359327077865603,3.6550606568427835,0.6311378479003906,20.8603515625,1277.6660659313202,6.3883303296566005,7748.346977333086,1631.78955078125,1,0,0,mul,linear_attn,max,symmetric,mlp,512
vlinear_swat_ws_8_seed_2_numvars_51_22_201910_,swat,2,normal_KL,vlinear,128,0,0.0001,0.2,0.25,0.35,0.45,0.35000000000000003,108141,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.09107961464578981,0.05,0.05,0.05,0.15,0.35000000000000003,0.08660254037844388,1.0,0.2596163868904114,3.85183698139254,0.6311378479003906,20.8603515625,1342.3521027565002,6.711760513782501,7374.965167239584,1631.79052734375,1,0,0,mul,linear_attn,max,symmetric,mlp,512
vlinear_swat_ws_8_seed_3_numvars_51_22_204949_,swat,3,normal_KL,vlinear,128,0,0.0001,0.25,0.25,0.3,0.35,0.305,108141,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.08220860570418512,0.0,0.05,0.1,0.25,0.305,0.04716990566028301,1.0,0.20687227249145507,4.833900589753058,0.6311378479003906,20.8603515625,1284.9050793647766,6.424525396823883,7704.693645459166,1631.79052734375,1,0,0,mul,linear_attn,max,symmetric,mlp,512


TimeMixerpp_swat_ws_8_seed_1_numvars_51_28_163403_,swat,1,normal_KL,TimeMixerpp,128,0,0.0001,0.2,0.25,0.3,0.4,0.315,160485,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.08662602412353242,0.0,0.1,0.1,0.15,0.315,0.06726812023536856,1.0,0.18784160614013673,5.323634207290388,3.2719764709472656,21.70751953125,1137.3216094970703,6.5741133496940485,7529.380369187524,175.435546875,1,0,0,mul,linear_attn,max,symmetric,mlp,512
iTransformer_swat_ws_8_seed_1_numvars_51_28_171047_,swat,1,normal_KL,iTransformer,128,0,0.0001,0.2,0.25,0.35,0.525,0.36250000000000004,201351,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.06907111716809954,0.0,0.1,0.1,0.2,0.36250000000000004,0.1125,1.0,0.21471539735794068,4.657327850284314,0.9864616394042969,20.884765625,196.2657434940338,3.326538025322607,14880.034324934433,549.97265625,1,0,0,mul,linear_attn,max,symmetric,mlp,512
Dlinear_swat_ws_8_seed_1_numvars_51_28_172337_,swat,1,normal_KL,Dlinear,128,0,0.0001,0.1,0.4,0.5,0.55,0.445,112,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.2046294474868307,0.05,0.2,0.35,0.65,0.445,0.14739402972983676,1.0,0.19119081497192383,5.230376784297137,0.2187957763671875,16.513671875,227.36401295661926,1.1368200647830964,43541.63119864034,24.248046875,1,0,0,mul,linear_attn,max,symmetric,mlp,512
Fits_swat_ws_8_seed_1_numvars_51_28_173528_,swat,1,normal_KL,Fits,128,0,0.0001,0.1,0.15,0.3,0.4,0.285,20,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.06099811708525532,0.0,0.1,0.1,0.15,0.285,0.1205197079319395,1.0,0.1945388913154602,5.140360332260869,0.2185211181640625,16.509765625,314.5094039440155,1.681868470288853,29430.95781532713,24.34375,1,0,0,mul,linear_attn,max,symmetric,mlp,512
Fits_swat_ws_8_seed_2_numvars_51_28_185902_,swat,2,normal_KL,Fits,128,0,0.0001,0.15,0.175,0.275,0.475,0.3175,20,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.06567470438684261,0.0,0.1,0.1,0.15,0.3175,0.1360376786041279,1.0,0.20312012434005738,4.923195095754427,0.2185211181640625,16.509765625,307.1544198989868,1.6969857452982697,29168.77772081688,24.34375,1,0,0,mul,linear_attn,max,symmetric,mlp,512
Dlinear_swat_ws_8_seed_2_numvars_51_28_190926_,swat,2,normal_KL,Dlinear,128,0,0.0001,0.1,0.4,0.5,0.55,0.445,112,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.20505025217234127,0.05,0.2,0.35,0.65,0.445,0.14739402972983676,1.0,0.19388917684555054,5.157585463352533,0.2187957763671875,16.513671875,271.96087288856506,1.3598043644428253,36401.55988194819,24.248046875,1,0,0,mul,linear_attn,max,symmetric,mlp,512
iTransformer_swat_ws_8_seed_2_numvars_51_28_191904_,swat,2,normal_KL,iTransformer,128,0,0.0001,0.15,0.15,0.2,0.35,0.23000000000000004,201351,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.09524960062798614,0.0,0.1,0.1,0.25,0.23000000000000004,0.08426149773176357,1.0,0.18659303188323975,5.359256934234008,0.9864616394042969,20.884765625,270.0391263961792,3.507001641508821,14114.33613663893,549.97265625,1,0,0,mul,linear_attn,max,symmetric,mlp,512
TimeMixerpp_swat_ws_8_seed_2_numvars_51_28_193201_,swat,2,normal_KL,TimeMixerpp,128,0,0.0001,0.15,0.2,0.25,0.375,0.2525,160485,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.04831895551496,0.0,0.0,0.0,0.15,0.2525,0.06656763477847175,1.0,0.1843096137046814,5.425652953742805,3.2719764709472656,21.70751953125,886.3529894351959,6.664308191242075,7427.477628518035,175.435546875,1,0,0,mul,linear_attn,max,symmetric,mlp,512
iTransformer_swat_ws_8_seed_3_numvars_51_28_224628_,swat,3,normal_KL,iTransformer,128,0,0.0001,0.15,0.15,0.2,0.35,0.25,201351,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.07033552687753403,0.0,0.1,0.15,0.2,0.25,0.08660254037844385,1.0,0.2188882350921631,4.568541564506421,0.9864616394042969,20.884765625,140.45326471328735,3.511331617832184,14096.93113251421,549.97265625,1,0,0,mul,linear_attn,max,symmetric,mlp,512
TimeMixerpp_swat_ws_8_seed_3_numvars_51_28_225644_,swat,3,normal_KL,TimeMixerpp,128,0,0.0001,0.15,0.25,0.25,0.325,0.2475,160485,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.0702773956759579,0.0,0.0,0.05,0.25,0.2475,0.045345892868042637,1.0,0.2763944149017334,3.6180181150025423,3.2719764709472656,21.70751953125,1375.4797368049622,6.8773986840248105,7197.343395981816,175.435546875,1,0,0,mul,linear_attn,max,symmetric,mlp,512


==> Scripts/data/RQ1__accuracy_/RQ_1_WADI_RealNoDownsampling.csv <==
scheme,dataset_name,seed,correlated_KL,architecture,hidden_layer_size,num_attention_heads,lr,AC@1,AC@3,AC@5,AC@10,Avg@10,total_params,window_size,early_stopping,num_epochs,AMOC_Loss,mean_std_recon_loss,outer_hidden_dim,outer_heads_num,num_vars,alpha_lv,time_freq_representation,combine_method,main_model,encoder_alpha,decoder_alpha,encoder_gamma (smooth),decoder_gamma,encoder_lambda (sparse),decoder_lambda,beta,AC@1_metric,AC@3_metric,AC@5_metric,AC@10_metric,AC@1_node,AC@3_node,AC@5_node,AC@10_node,AC@1_service,AC@3_service,AC@5_service,AC@10_service,RCA_coverage,mrr,hr@1,hr@3,hr@5,hr@10,auc@10,std_ac,coverage,avg_time,throughput,model_mem_mb,peak_mem_mb,train_total_time,train_avg_epoch_time,train_throughput,train_peak_mem_mb,temporal_mixer,disable_orth_proj,use_MoM,latent_mode,context,pool,coeff_mode,predictor,batch_size
GVAR_wadi_ws_8_seed_1_numvars_127_11_155803_,wadi,1,normal_KL,GVAR,128,0,0.0001,0.06666666666666667,0.23333333333333334,0.23333333333333334,0.27777777777777773,0.2033333333333333,14794759,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.08853136745059585,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.2033333333333333,0.07810249675906654,1.0,0.4416644255320231,2.2641624323612057,56.81012725830078,245.8232421875,606.3229789733887,12.126459579467774,9966.635291032282,1396.80908203125,1,0,0,mul,none,split_diff,bipartite,mlp,512
baro_wadi_ws_8_seed_1_numvars_127_11_161846_,wadi,1,normal_KL,baro,128,0,0.0001,0.26666666666666666,0.26666666666666666,0.26666666666666666,0.35555555555555557,0.2833333333333333,0,8,0,100,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.1,0.1,0.5,0.5,0.1,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.3026946299769731,0.26666666666666666,0.26666666666666666,0.26666666666666666,0.4,0.2833333333333333,0.035572912430182485,1.0,0,0,0,0,0,0,0,0,1,0,tinyMoM,mul,none,split_diff,bipartite,mlp,128
baro_wadi_ws_8_seed_1_numvars_127_11_165107_,wadi,1,normal_KL,baro,128,0,0.0001,0.26666666666666666,0.26666666666666666,0.26666666666666666,0.35555555555555557,0.2833333333333333,0,8,0,100,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.1,0.1,0.5,0.5,0.1,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.3026946299769731,0.26666666666666666,0.26666666666666666,0.26666666666666666,0.4,0.2833333333333333,0.035572912430182485,1.0,0,0,0,0,0,0,0,0,1,0,tinyMoM,mul,none,split_diff,bipartite,mlp,128
cLSTM_wadi_ws_8_seed_1_numvars_127_11_165122_,wadi,1,normal_KL,cLSTM,128,0,0.0001,0.3333333333333333,0.26666666666666666,0.26666666666666666,0.3333333333333333,0.28,16727551,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.1217084641817489,0.06666666666666667,0.13333333333333333,0.13333333333333333,0.2,0.28,0.02666666666666666,1.0,0.21975262959798178,4.550571257460776,64.18314361572266,304.26513671875,2145.0899786949158,71.50299928983053,1690.2787463516827,1758.0791015625,1,0,0,mul,none,split_diff,bipartite,mlp,512
CUTS_PLUS_wadi_ws_8_seed_1_numvars_127_11_191908_,wadi,1,normal_KL,CUTS_PLUS,128,0,0.0001,0.13333333333333333,0.23333333333333334,0.23333333333333334,0.23333333333333334,0.22333333333333333,163584,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.11381153567979085,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.22333333333333333,0.03,1.0,0.2538331667582194,3.939595494045575,0.9966239929199219,20.0625,11607.457036495209,232.14914072990416,520.6136004639171,3470.17919921875,1,0,0,mul,none,split_diff,bipartite,mlp,512
baro_wadi_ws_8_seed_1_numvars_127_12_020129_,wadi,1,normal_KL,baro,128,0,0.0001,0.26666666666666666,0.26666666666666666,0.26666666666666666,0.35555555555555557,0.2833333333333333,0,8,0,100,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.1,0.1,0.5,0.5,0.1,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.3026946299769731,0.26666666666666666,0.26666666666666666,0.26666666666666666,0.4,0.2833333333333333,0.035572912430182485,1.0,0,0,0,0,0,0,0,0,1,0,tinyMoM,mul,none,split_diff,bipartite,mlp,128
torai_wadi_ws_8_seed_1_numvars_127_12_020143_,wadi,1,normal_KL,torai,128,0,0.0001,0.26666666666666666,0.26666666666666666,0.26666666666666666,0.2777777777777778,0.27222222222222225,0,8,0,100,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.1,0.1,0.5,0.5,0.1,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.29889123679043395,0.26666666666666666,0.26666666666666666,0.26666666666666666,0.3333333333333333,0.27222222222222225,0.005555555555555564,1.0,0,0,0,0,0,0,0,0,1,0,tinyMoM,mul,none,split_diff,bipartite,mlp,128
rcd_wadi_ws_8_seed_1_numvars_127_12_020215_,wadi,1,normal_KL,rcd,128,0,0.0001,0.0,0.0,0.0,0.0,0.0,0,8,0,100,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.1,0.1,0.5,0.5,0.1,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.09757242266196052,0.06666666666666667,0.06666666666666667,0.13333333333333333,0.13333333333333333,0.0,0.0,1.0,0,0,0,0,0,0,0,0,1,0,tinyMoM,mul,none,split_diff,bipartite,mlp,128
GVAR_wadi_ws_8_seed_2_numvars_127_12_022816_,wadi,2,normal_KL,GVAR,128,0,0.0001,0.06666666666666667,0.03333333333333333,0.06666666666666667,0.06666666666666667,0.056666666666666664,14794759,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.0987765294547997,0.06666666666666667,0.06666666666666667,0.13333333333333333,0.13333333333333333,0.056666666666666664,0.015275252316519466,1.0,0.26218541463216144,3.814094698604692,56.81012725830078,245.8232421875,587.2370185852051,11.744740371704102,10290.563790680357,1396.80908203125,1,0,0,mul,none,split_diff,bipartite,mlp,512
baro_wadi_ws_8_seed_2_numvars_127_12_024658_,wadi,2,normal_KL,baro,128,0,0.0001,0.26666666666666666,0.26666666666666666,0.26666666666666666,0.35555555555555557,0.2833333333333333,0,8,0,100,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.1,0.1,0.5,0.5,0.1,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.3026946299769731,0.26666666666666666,0.26666666666666666,0.26666666666666666,0.4,0.2833333333333333,0.035572912430182485,1.0,0,0,0,0,0,0,0,0,1,0,tinyMoM,mul,none,split_diff,bipartite,mlp,128
torai_wadi_ws_8_seed_2_numvars_127_12_024712_,wadi,2,normal_KL,torai,128,0,0.0001,0.26666666666666666,0.26666666666666666,0.26666666666666666,0.2777777777777778,0.2677777777777778,0,8,0,100,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.1,0.1,0.5,0.5,0.1,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.2943416216458531,0.26666666666666666,0.26666666666666666,0.26666666666666666,0.3333333333333333,0.2677777777777778,0.0033333333333333383,1.0,0,0,0,0,0,0,0,0,1,0,tinyMoM,mul,none,split_diff,bipartite,mlp,128
rcd_wadi_ws_8_seed_2_numvars_127_12_024740_,wadi,2,normal_KL,rcd,128,0,0.0001,0.0,0.0,0.0,0.0,0.0,0,8,0,100,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.1,0.1,0.5,0.5,0.1,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.09757242266196052,0.06666666666666667,0.06666666666666667,0.13333333333333333,0.13333333333333333,0.0,0.0,1.0,0,0,0,0,0,0,0,0,1,0,tinyMoM,mul,none,split_diff,bipartite,mlp,128
cLSTM_wadi_ws_8_seed_2_numvars_127_12_024813_,wadi,2,normal_KL,cLSTM,128,0,0.0001,0.26666666666666666,0.26666666666666666,0.28,0.3,0.28133333333333327,16727551,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.0967111607917673,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.28133333333333327,0.013154354299509986,1.0,0.24153119723002117,4.1402519072832416,64.18314361572266,304.26513671875,3502.7243905067444,70.05448781013489,1725.2285153744997,1758.0791015625,1,0,0,mul,none,split_diff,bipartite,mlp,512
GVAR_wadi_ws_8_seed_3_numvars_127_13_225000_,wadi,3,normal_KL,GVAR,128,0,0.0001,0.06666666666666667,0.03333333333333333,0.06666666666666667,0.06666666666666667,0.06,14794759,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.1006488923458071,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.06,0.013333333333333332,1.0,0.23522950808207194,4.251167330805702,56.81012725830078,245.8232421875,552.2895059585571,11.045790119171143,10941.725190870196,1396.80908203125,1,0,0,mul,linear_attn,max,symmetric,linear,512
baro_wadi_ws_8_seed_3_numvars_127_13_230729_,wadi,3,normal_KL,baro,128,0,0.0001,0.26666666666666666,0.26666666666666666,0.26666666666666666,0.35555555555555557,0.2833333333333333,0,8,0,100,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.1,0.1,0.5,0.5,0.1,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.3026946299769731,0.26666666666666666,0.26666666666666666,0.26666666666666666,0.4,0.2833333333333333,0.035572912430182485,1.0,0,0,0,0,0,0,0,0,0,0,tinyMoM,mul,gate,split_diff,bipartite,mlp,128
torai_wadi_ws_8_seed_3_numvars_127_13_230742_,wadi,3,normal_KL,torai,128,0,0.0001,0.26666666666666666,0.26666666666666666,0.26666666666666666,0.2777777777777778,0.2677777777777778,0,8,0,100,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.1,0.1,0.5,0.5,0.1,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.294300971239349,0.26666666666666666,0.26666666666666666,0.26666666666666666,0.3333333333333333,0.2677777777777778,0.0033333333333333383,1.0,0,0,0,0,0,0,0,0,0,0,tinyMoM,mul,gate,split_diff,bipartite,mlp,128
rcd_wadi_ws_8_seed_3_numvars_127_13_230807_,wadi,3,normal_KL,rcd,128,0,0.0001,0.0,0.0,0.0,0.0,0.0,0,8,0,100,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.1,0.1,0.5,0.5,0.1,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.09757242266196052,0.06666666666666667,0.06666666666666667,0.13333333333333333,0.13333333333333333,0.0,0.0,1.0,0,0,0,0,0,0,0,0,0,0,tinyMoM,mul,gate,split_diff,bipartite,mlp,128
cLSTM_wadi_ws_8_seed_3_numvars_127_13_230830_,wadi,3,normal_KL,cLSTM,128,0,0.0001,0.3333333333333333,0.26666666666666666,0.26666666666666666,0.27777777777777773,0.27555555555555555,16727551,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.10577878370368782,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.2,0.27555555555555555,0.01975154314959019,1.0,0.19821557998657227,5.045012102821297,64.18314361572266,304.26513671875,3427.5966353416443,68.55193270683289,1763.0429256730981,1758.0791015625,1,0,0,mul,linear_attn,max,symmetric,linear,512
deep_mlp_wadi_ws_8_seed_1_numvars_127_14_162520_,wadi,1,normal_KL,deep_mlp,128,0,0.0001,0.06666666666666667,0.03333333333333333,0.03333333333333333,0.03333333333333333,0.03666666666666667,44384277,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.09054530281553719,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.03666666666666667,0.009999999999999998,1.0,0.2439234415690104,4.099646977623845,169.6851806640625,703.19140625,1607.436033964157,32.148720679283144,3759.4030943160674,3201.99658203125,1,0,0,mul,linear_attn,max,symmetric,linear,512



vlinear_wadi_ws_8_seed_1_numvars_127_18_140016_,wadi,1,normal_KL,vlinear,128,0,0.0001,0.3333333333333333,0.26666666666666666,0.3,0.36666666666666664,0.31666666666666665,35328,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.12178381199003686,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.26666666666666666,0.31666666666666665,0.03415650255319865,1.0,0.7567048867543539,1.3215191516592202,0.5076103210449219,19.9111328125,1286.0579566955566,25.721159133911133,4698.855108775269,2206.43115234375,1,0,0,mul,gate,max,symmetric,linear,512
vlinear_wadi_ws_8_seed_3_numvars_127_18_152036_,wadi,3,normal_KL,vlinear,128,0,0.0001,0.3333333333333333,0.26666666666666666,0.26666666666666666,0.36666666666666664,0.30333333333333334,35328,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.1268055500469617,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.26666666666666666,0.30333333333333334,0.03480102169636849,1.0,0.6022155920664469,1.6605348867979204,0.5076103210449219,19.9111328125,1270.0139513015747,25.400279026031495,4758.215446221538,2206.43115234375,1,0,0,mul,gate,max,symmetric,linear,512

cMLP_wadi_ws_8_seed_1_numvars_127_23_184309_,wadi,1,normal_KL,cMLP,128,0,0.0001,0.26666666666666666,0.26666666666666666,0.26666666666666666,0.26666666666666666,0.26666666666666666,14484223,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.09415182490015692,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.26666666666666666,0.0,1.0,0.27848019599914553,3.5909196214551224,55.625526428222656,230.30322265625,1446.5387983322144,57.861551933288574,2088.77909357401,287.056640625,1,0,0,mul,gate,max,symmetric,linear,512
cMLP_wadi_ws_8_seed_2_numvars_127_23_202447_,wadi,2,normal_KL,cMLP,128,0,0.0001,0.26666666666666666,0.26666666666666666,0.26666666666666666,0.3333333333333333,0.29333333333333333,14484223,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.0917895915156509,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.29333333333333333,0.03265986323710904,1.0,0.32408889134724933,3.0855732075325495,55.625526428222656,230.30322265625,1284.553721189499,51.382148847579955,2352.1787763006796,287.056640625,1,0,0,mul,gate,max,symmetric,linear,512
cMLP_wadi_ws_8_seed_3_numvars_127_23_220227_,wadi,3,normal_KL,cMLP,128,0,0.0001,0.26666666666666666,0.26666666666666666,0.26666666666666666,0.26666666666666666,0.26666666666666666,14484223,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.09197427412665446,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.26666666666666666,0.0,1.0,0.3875316301981608,2.5804345299212326,55.625526428222656,230.30322265625,1345.659322977066,51.756127806810234,2335.1824242171547,287.056640625,1,0,0,mul,gate,max,symmetric,linear,512
deep_mlp_wadi_ws_8_seed_2_numvars_127_23_234125_,wadi,2,normal_KL,deep_mlp,128,0,0.0001,0.06666666666666667,0.12222222222222222,0.11333333333333333,0.11111111111111112,0.11077777777777778,44384277,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.08651627749395778,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.11077777777777778,0.016208898638147146,1.0,0.6251423041025798,1.599635784424389,169.6851806640625,703.19140625,1827.4054367542267,36.54810873508453,3306.8742592412136,3201.99658203125,1,0,0,mul,gate,max,symmetric,linear,512
deep_mlp_wadi_ws_8_seed_3_numvars_127_24_004159_,wadi,3,normal_KL,deep_mlp,128,0,0.0001,0.06666666666666667,0.03333333333333333,0.03333333333333333,0.03333333333333333,0.03666666666666667,44384277,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.10059968182319017,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.03666666666666667,0.009999999999999998,1.0,0.3269148826599121,3.058900200148719,169.6851806640625,703.19140625,1805.965568304062,36.119311366081234,3346.1324546042338,3201.99658203125,1,0,0,mul,gate,max,symmetric,linear,512
CUTS_PLUS_wadi_ws_8_seed_3_numvars_127_25_045137_,wadi,3,normal_KL,CUTS_PLUS,128,0,0.0001,0.13333333333333333,0.23333333333333334,0.26666666666666666,0.28888888888888886,0.2411111111111111,163584,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.1555224989435516,0.06666666666666667,0.06666666666666667,0.2,0.4666666666666667,0.2411111111111111,0.04920353294552116,1.0,0.3016936461130778,3.314620685200609,0.9966239929199219,20.0625,12559.882513284683,251.19765026569365,481.13507380409595,3470.17919921875,1,0,0,mul,gate,max,symmetric,linear,512
CUTS_PLUS_wadi_ws_8_seed_2_numvars_127_25_171846_,wadi,2,normal_KL,CUTS_PLUS,128,0,0.0001,0.13333333333333333,0.16666666666666666,0.23333333333333334,0.31111111111111106,0.24666666666666665,163584,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.14102785894920727,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.3333333333333333,0.24666666666666665,0.066444072834338,1.0,0.28078627586364746,3.5614276264898703,0.9966239929199219,20.0625,12814.729325294495,256.29458650588987,471.5667297062575,3470.17919921875,1,0,0,mul,gate,max,symmetric,linear,512


vlinear_wadi_ws_8_seed_2_numvars_127_26_113613_,wadi,2,normal_KL,vlinear,128,0,0.0001,0.3333333333333333,0.26666666666666666,0.3,0.4,0.31,35328,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.12205017477076302,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.26666666666666666,0.31,0.039581140290126396,1.0,0.4526291529337565,2.2093141670579772,0.5076103210449219,19.9111328125,1080.57412815094,21.6114825630188,5592.397451103774,2206.43115234375,1,0,0,mul,gate,max,symmetric,linear,512


Fits_wadi_ws_8_seed_1_numvars_127_28_180151_,wadi,1,normal_KL,Fits,128,0,0.0001,0.2,0.23333333333333334,0.23333333333333334,0.23333333333333334,0.23000000000000004,20,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.0477180779913292,0.0,0.0,0.0,0.13333333333333333,0.23000000000000004,0.009999999999999998,1.0,0.2563557942708333,3.9008285451255515,0.3727531433105469,17.53515625,193.14531254768372,3.8629062509536745,31287.324141030364,37.18505859375,1,0,0,mul,gate,max,symmetric,linear,512
Dlinear_wadi_ws_8_seed_1_numvars_127_28_180843_,wadi,1,normal_KL,Dlinear,128,0,0.0001,0.3333333333333333,0.4,0.4,0.4888888888888889,0.42000000000000004,112,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.11368169692991022,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.42000000000000004,0.04466611387164841,1.0,0.3433078130086263,2.9128378735000506,0.3730278015136719,17.13525390625,158.6466941833496,3.172933883666992,38090.92922551568,37.65380859375,1,0,0,mul,gate,max,symmetric,linear,512
iTransformer_wadi_ws_8_seed_1_numvars_127_28_181509_,wadi,1,normal_KL,iTransformer,128,0,0.0001,0.4,0.36666666666666664,0.36666666666666664,0.36666666666666664,0.37,201351,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.016687322619187202,0.0,0.0,0.0,0.0,0.37,0.010000000000000014,1.0,0.4133954683939616,2.418991199601178,1.1406936645507812,22.13037109375,552.4345405101776,16.740440621520534,7219.642704304296,2108.99609375,1,0,0,mul,gate,max,symmetric,linear,512
TimeMixerpp_wadi_ws_8_seed_1_numvars_127_28_183231_,wadi,1,normal_KL,TimeMixerpp,128,0,0.0001,0.26666666666666666,0.36666666666666664,0.36666666666666664,0.36666666666666664,0.35666666666666663,199929,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.09474725290817683,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.13333333333333333,0.35666666666666663,0.029999999999999992,1.0,0.4525657812754313,2.2096235318140427,3.5766754150390625,22.46875,814.2747929096222,16.285495858192444,7421.327606626186,194.17138671875,1,0,0,mul,gate,max,symmetric,linear,512
iTransformer_wadi_ws_8_seed_2_numvars_127_28_210904_,wadi,2,normal_KL,iTransformer,128,0,0.0001,0.3333333333333333,0.3,0.3,0.3777777777777778,0.32222222222222224,201351,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.11346042835905551,0.06666666666666667,0.13333333333333333,0.13333333333333333,0.2,0.32222222222222224,0.02939723678960658,1.0,0.38587678273518883,2.5915008229097274,1.1406936645507812,22.13037109375,845.6584119796753,16.913168239593507,7145.911297510085,2108.99609375,1,0,0,mul,gate,max,symmetric,linear,512
TimeMixerpp_wadi_ws_8_seed_2_numvars_127_28_213129_,wadi,2,normal_KL,TimeMixerpp,128,0,0.0001,0.26666666666666666,0.23333333333333334,0.3,0.3,0.2833333333333333,199929,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.08931914218180145,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.2833333333333333,0.026874192494328493,1.0,0.3747568448384603,2.668396891939498,3.5766754150390625,22.46875,779.312353849411,15.58624707698822,7754.272045285334,194.17138671875,1,0,0,mul,gate,max,symmetric,linear,512
iTransformer_wadi_ws_8_seed_3_numvars_127_28_215631_,wadi,3,normal_KL,iTransformer,128,0,0.0001,0.4,0.36666666666666664,0.36666666666666664,0.36666666666666664,0.37,201351,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.01636851381469963,0.0,0.0,0.0,0.0,0.37,0.010000000000000014,1.0,0.41170153617858884,2.428944058071762,1.1406936645507812,22.13037109375,844.4841530323029,16.889683060646057,7155.847718753872,2108.99609375,1,0,0,mul,gate,max,symmetric,linear,512
TimeMixerpp_wadi_ws_8_seed_3_numvars_127_28_221940_,wadi,3,normal_KL,TimeMixerpp,128,0,0.0001,0.26666666666666666,0.25555555555555554,0.24666666666666667,0.3111111111111111,0.26744444444444443,199929,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.08997813261966355,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.26744444444444443,0.029698276958789845,1.0,0.3668912569681803,2.7256032434883775,3.5766754150390625,22.46875,831.6073696613312,16.632147393226624,7266.650369465807,194.17138671875,1,0,0,mul,gate,max,symmetric,linear,512


==> Scripts/data/RQ2__efficiency_/larger_power/RQ_2_SWaT_larger.csv <==
scheme,dataset_name,seed,correlated_KL,architecture,hidden_layer_size,num_attention_heads,lr,AC@1,AC@3,AC@5,AC@10,Avg@10,total_params,flops,window_size,early_stopping,num_epochs,AMOC_Loss,mean_std_recon_loss,outer_hidden_dim,outer_heads_num,num_vars,alpha_lv,time_freq_representation,combine_method,main_model,encoder_alpha,decoder_alpha,encoder_gamma (smooth),decoder_gamma,encoder_lambda (sparse),decoder_lambda,beta,AC@1_metric,AC@3_metric,AC@5_metric,AC@10_metric,AC@1_node,AC@3_node,AC@5_node,AC@10_node,AC@1_service,AC@3_service,AC@5_service,AC@10_service,RCA_coverage,mrr,hr@1,hr@3,hr@5,hr@10,auc@10,std_ac,coverage,avg_time,throughput,model_mem_mb,peak_mem_mb,train_total_time,train_avg_epoch_time,train_throughput,train_peak_mem_mb,temporal_mixer,disable_orth_proj,avg_power_w,total_energy_j,joules_per_sample
swatGVAR_(no mean)_normal_KL29_152730_8_0.0001_1_window_8,swat,1,normal_KL,GVAR,128,0,0.0001,0.3,0.35,0.35,0.35,0.33999999999999997,3204383,0,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.04781493670132419,0.0,0.0,0.0,0.05,0.33999999999999997,0.019999999999999997,1.0,0.024409297749980397,40.967995484458505,12.442119598388672,813.03125,0,0,0,0,1,0,4.357639007415366,1.980499248109033,0.09902496240545165
swatcLSTM_(no mean)_normal_KL29_152740_8_0.0001_1_window_8,swat,1,normal_KL,cLSTM,128,0,0.0001,0.3,0.35,0.35,0.45,0.36,4732851,0,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.04758780106549557,0.0,0.0,0.0,0.1,0.36,0.04898979485566357,1.0,0.04052699239991853,24.67491271328613,18.272762298583984,809.25,0,0,0,0,1,0,4.560169765823601,3.7566783633185357,0.1878339181659268
swatCUTS_PLUS_(no mean)_normal_KL29_152750_8_0.0001_1_window_8,swat,1,normal_KL,CUTS_PLUS,128,0,0.0001,0.25,0.25,0.3,0.3,0.27999999999999997,91612,0,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.18491892109152172,0.0,0.3,0.35,0.45,0.27999999999999997,0.02449489742783178,1.0,0.04715404214994123,21.207089666251363,0.567840576171875,789.5625,0,0,0,0,1,0,3.7878568132818016,3.5071904101814946,0.17535952050907472
swatvlinear_(no mean)_normal_KL29_152800_8_0.0001_1_window_8,swat,1,normal_KL,vlinear,128,0,0.0001,0.25,0.3,0.45,0.45,0.38500000000000006,108141,0,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.054005415849284144,0.0,0.05,0.05,0.05,0.38500000000000006,0.08381527307120105,1.0,0.00830664654999964,120.38552428838365,0.6311378479003906,795.171875,0,0,0,0,1,0,4.554215938195398,0.6291073170543713,0.03145536585271856
swatcMLP_(no mean)_normal_KL29_152809_8_0.0001_1_window_8,swat,1,normal_KL,cMLP,128,0,0.0001,0.1,0.2,0.35,0.55,0.34500000000000003,2343603,0,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.05840241414367553,0.0,0.0,0.0,0.05,0.34500000000000003,0.15074813431681336,1.0,0.014357339499883891,69.65078732087424,9.158504486083984,806.84375,0,0,0,0,1,0,4.074971403818891,1.2188680510201815,0.06094340255100907
swatdeep_mlp_(no mean)_normal_KL29_152819_8_0.0001_1_window_8,swat,1,normal_KL,deep_mlp,128,0,0.0001,0.15,0.25,0.3,0.4,0.305,9613149,0,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.05006563263072146,0.0,0.0,0.05,0.15,0.305,0.07566372975210779,1.0,0.0792912854999031,12.611726417289857,36.88962173461914,851.328125,0,0,0,0,1,0,4.135480918264357,6.568606370135992,0.3284303185067996
swatiTransformer_(no mean)_normal_KL29_152830_8_0.0001_1_window_8,swat,1,normal_KL,iTransformer,128,0,0.0001,0.2,0.25,0.35,0.525,0.36250000000000004,201351,0,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.06907111716809954,0.0,0.1,0.1,0.2,0.36250000000000004,0.1125,1.0,0.007347222850057733,136.10584848289204,0.9864616394042969,790.90625,0,0,0,0,1,0,4.378875157121382,0.6074643269739162,0.03037321634869581
swatTimeMixerpp_(no mean)_normal_KL29_152840_8_0.0001_1_window_8,swat,1,normal_KL,TimeMixerpp,128,0,0.0001,0.2,0.25,0.3,0.4,0.315,160485,0,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.08662602412353242,0.0,0.1,0.1,0.15,0.315,0.06726812023536856,1.0,0.012145912300138662,82.33222629053428,3.2719764709472656,795.984375,0,0,0,0,1,0,4.036459406235452,0.9358421785444266,0.04679210892722133
swatGVAR_(no mean)_normal_KL29_152849_8_0.0001_2_window_8,swat,2,normal_KL,GVAR,128,0,0.0001,0.3,0.35,0.35,0.375,0.345,3204383,0,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.055152012280680326,0.0,0.0,0.0,0.15,0.345,0.024494897427831782,1.0,0.022706324400087397,44.040593377418276,12.442119598388672,809.46875,0,0,0,0,1,0,4.013078364408731,1.8574765767667747,0.09287382883833874
swatcLSTM_(no mean)_normal_KL29_152859_8_0.0001_2_window_8,swat,2,normal_KL,cLSTM,128,0,0.0001,0.3,0.3,0.3,0.35,0.31,4732851,0,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.09415792916821446,0.0,0.1,0.1,0.25,0.31,0.019999999999999997,1.0,0.039192992449898156,25.514765203966927,18.272762298583984,809.09375,0,0,0,0,1,0,4.330550222308308,3.271652962766601,0.16358264813833007
swatCUTS_PLUS_(no mean)_normal_KL29_152909_8_0.0001_2_window_8,swat,2,normal_KL,CUTS_PLUS,128,0,0.0001,0.2,0.2,0.25,0.25,0.23500000000000001,91612,0,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.09394531323299725,0.05,0.05,0.1,0.15,0.23500000000000001,0.022912878474779193,1.0,0.045490680400052955,21.982524578789018,0.567840576171875,789.578125,0,0,0,0,1,0,4.356295383957521,3.844361713619948,0.1922180856809974
swatvlinear_(no mean)_normal_KL29_152919_8_0.0001_2_window_8,swat,2,normal_KL,vlinear,128,0,0.0001,0.2,0.25,0.35,0.45,0.35000000000000003,108141,0,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.09107961464578981,0.05,0.05,0.05,0.15,0.35000000000000003,0.08660254037844388,1.0,0.00847104434992616,118.0491989761235,0.6311378479003906,795.625,0,0,0,0,1,0,4.923080906715236,0.7466187953765396,0.03733093976882698
swatcMLP_(no mean)_normal_KL29_152928_8_0.0001_2_window_8,swat,2,normal_KL,cMLP,128,0,0.0001,0.1,0.25,0.25,0.5,0.29500000000000004,2343603,0,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.05364866924101488,0.0,0.0,0.0,0.0,0.29500000000000004,0.1105667219374799,1.0,0.012231849399995554,81.75378614458444,9.158504486083984,806.875,0,0,0,0,1,0,4.610539019501605,1.0720913344450116,0.05360456672225058
swatdeep_mlp_(no mean)_normal_KL29_152938_8_0.0001_2_window_8,swat,2,normal_KL,deep_mlp,128,0,0.0001,0.15,0.25,0.3,0.45,0.34,9613149,0,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.04281164255837586,0.0,0.0,0.0,0.05,0.34,0.10198039027185571,1.0,0.07302094594988376,13.694700705278825,36.88962173461914,851.359375,0,0,0,0,1,0,4.31140938253165,6.235654112022809,0.31178270560114046
swatiTransformer_(no mean)_normal_KL29_152949_8_0.0001_2_window_8,swat,2,normal_KL,iTransformer,128,0,0.0001,0.15,0.15,0.2,0.35,0.23000000000000004,201351,0,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.09524960062798614,0.0,0.1,0.1,0.25,0.23000000000000004,0.08426149773176357,1.0,0.009049101849996077,110.50820474525143,0.9864616394042969,790.96875,0,0,0,0,1,0,4.6754275122648306,0.6540994105952953,0.03270497052976477
swatTimeMixerpp_(no mean)_normal_KL29_152958_8_0.0001_2_window_8,swat,2,normal_KL,TimeMixerpp,128,0,0.0001,0.15,0.2,0.25,0.375,0.2525,160485,0,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.04831895551496,0.0,0.0,0.0,0.15,0.2525,0.06656763477847175,1.0,0.018518066200067552,54.00131899281968,3.2719764709472656,795.9375,0,0,0,0,1,0,3.7099298524205184,1.3310079274540187,0.06655039637270094
swatGVAR_(no mean)_normal_KL29_153008_8_0.0001_3_window_8,swat,3,normal_KL,GVAR,128,0,0.0001,0.25,0.25,0.35,0.4,0.33499999999999996,3204383,0,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.05347222821537155,0.0,0.0,0.0,0.15,0.33499999999999996,0.07088723439378913,1.0,0.023046141799886753,43.39121093166727,12.442119598388672,813.140625,0,0,0,0,1,0,4.443356577195141,2.034777614237078,0.10173888071185391
swatcLSTM_(no mean)_normal_KL29_153017_8_0.0001_3_window_8,swat,3,normal_KL,cLSTM,128,0,0.0001,0.3,0.35,0.35,0.35,0.33999999999999997,4732851,0,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.03899214421289609,0.0,0.0,0.0,0.1,0.33999999999999997,0.019999999999999997,1.0,0.03968833040003119,25.196323199305308,18.272762298583984,809.09375,0,0,0,0,1,0,4.594843315006126,3.450197228469099,0.17250986142345495
swatCUTS_PLUS_(no mean)_normal_KL29_153028_8_0.0001_3_window_8,swat,3,normal_KL,CUTS_PLUS,128,0,0.0001,0.2,0.25,0.3,0.4,0.31499999999999995,91612,0,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.04287586564157734,0.0,0.0,0.0,0.0,0.31499999999999995,0.07433034373659253,1.0,0.0505554157500228,19.780274480277594,0.567840576171875,789.546875,0,0,0,0,1,0,3.2619240391215683,3.1795956529880236,0.15897978264940119
swatvlinear_(no mean)_normal_KL29_153038_8_0.0001_3_window_8,swat,3,normal_KL,vlinear,128,0,0.0001,0.25,0.25,0.3,0.35,0.305,108141,0,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.08220860570418512,0.0,0.05,0.1,0.25,0.305,0.04716990566028301,1.0,0.007899243000065326,126.59440910878803,0.6311378479003906,795.390625,0,0,0,0,1,0,4.653263991482715,0.6594319325714245,0.03297159662857123
swatcMLP_(no mean)_normal_KL29_153047_8_0.0001_3_window_8,swat,3,normal_KL,cMLP,128,0,0.0001,0.1,0.2,0.3,0.55,0.34500000000000003,2343603,0,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.058685313822373186,0.0,0.0,0.0,0.1,0.34500000000000003,0.14739402972983676,1.0,0.012581380749952586,79.48253215401407,9.158504486083984,806.84375,0,0,0,0,1,0,4.501359052349868,1.05543116296547,0.0527715581482735
swatdeep_mlp_(no mean)_normal_KL29_153057_8_0.0001_3_window_8,swat,3,normal_KL,deep_mlp,128,0,0.0001,0.15,0.3,0.35,0.5,0.37,9613149,0,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.035865820487011695,0.0,0.0,0.0,0.05,0.37,0.11661903789690602,1.0,0.0771464389499215,12.96236110974786,36.88962173461914,851.3125,0,0,0,0,1,0,4.440583663063261,6.880817433798601,0.34404087168993003
swatiTransformer_(no mean)_normal_KL29_153108_8_0.0001_3_window_8,swat,3,normal_KL,iTransformer,128,0,0.0001,0.15,0.15,0.2,0.375,0.255,201351,0,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.07033552687753403,0.0,0.1,0.15,0.2,0.255,0.09273618495495704,1.0,0.008214726799951676,121.73259371277966,0.9864616394042969,790.953125,0,0,0,0,1,0,4.663204671257435,0.7277349826612382,0.036386749133061905
swatTimeMixerpp_(no mean)_normal_KL29_153117_8_0.0001_3_window_8,swat,3,normal_KL,TimeMixerpp,128,0,0.0001,0.15,0.25,0.25,0.325,0.2475,160485,0,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.07042359450636726,0.0,0.0,0.05,0.25,0.2475,0.045345892868042637,1.0,0.017960336450005342,55.678244268063395,3.2719764709472656,795.921875,0,0,0,0,1,0,4.015284714139198,1.2971224659562026,0.06485612329781013


==> Scripts/data/RQ2__efficiency_/larger_power/RQ_2_WADI_larger.csv <==
scheme,dataset_name,seed,correlated_KL,architecture,hidden_layer_size,num_attention_heads,lr,AC@1,AC@3,AC@5,AC@10,Avg@10,total_params,flops,window_size,early_stopping,num_epochs,AMOC_Loss,mean_std_recon_loss,outer_hidden_dim,outer_heads_num,num_vars,alpha_lv,time_freq_representation,combine_method,main_model,encoder_alpha,decoder_alpha,encoder_gamma (smooth),decoder_gamma,encoder_lambda (sparse),decoder_lambda,beta,AC@1_metric,AC@3_metric,AC@5_metric,AC@10_metric,AC@1_node,AC@3_node,AC@5_node,AC@10_node,AC@1_service,AC@3_service,AC@5_service,AC@10_service,RCA_coverage,mrr,hr@1,hr@3,hr@5,hr@10,auc@10,std_ac,coverage,avg_time,throughput,model_mem_mb,peak_mem_mb,train_total_time,train_avg_epoch_time,train_throughput,train_peak_mem_mb,temporal_mixer,disable_orth_proj,avg_power_w,total_energy_j,joules_per_sample
wadivlinear_(no mean)_normal_KL29_145916_8_0.0001_1_window_8,wadi,1,normal_KL,vlinear,128,0,0.0001,0.3333333333333333,0.26666666666666666,0.3,0.36666666666666664,0.31666666666666665,35328,0,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.11816965487564589,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.26666666666666666,0.31666666666666665,0.03415650255319865,1.0,0.009543473466692376,104.78365172702523,0.5076103210449219,1677.265625,0,0,0,0,1,0,3.609671426999112,0.5299942524877126,0.035332950165847504
wadiGVAR_(no mean)_normal_KL29_145928_8_0.0001_1_window_8,wadi,1,normal_KL,GVAR,128,0,0.0001,0.06666666666666667,0.23333333333333334,0.23333333333333334,0.27777777777777773,0.2033333333333333,14794759,0,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.08853136745059585,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.2033333333333333,0.07810249675906654,1.0,0.04365500606654678,22.906880335227097,56.81012725830078,1735.765625,0,0,0,0,1,0,4.642935763965193,2.9526775983466784,0.1968451732231119
wadideep_mlp_(no mean)_normal_KL29_145941_8_0.0001_1_window_8,wadi,1,normal_KL,deep_mlp,128,0,0.0001,0.06666666666666667,0.03333333333333333,0.03333333333333333,0.03333333333333333,0.03666666666666667,44384277,0,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.09054530281553719,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.03666666666666667,0.009999999999999998,1.0,0.14716153493333575,6.795253939509401,169.6851806640625,1852.015625,0,0,0,0,1,0,4.720215649179389,10.343178617739822,0.6895452411826548
wadicMLP_(no mean)_normal_KL29_145958_8_0.0001_1_window_8,wadi,1,normal_KL,cMLP,128,0,0.0001,0.26666666666666666,0.26666666666666666,0.26666666666666666,0.26666666666666666,0.26666666666666666,14484223,0,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.09415182490015692,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.26666666666666666,0.0,1.0,0.041612190800030174,24.031419177268475,55.625526428222656,1780.171875,0,0,0,0,1,0,4.698900033977045,2.892994838715047,0.19286632258100314
wadicLSTM_(no mean)_normal_KL29_150011_8_0.0001_1_window_8,wadi,1,normal_KL,cLSTM,128,0,0.0001,0.3333333333333333,0.26666666666666666,0.26666666666666666,0.3333333333333333,0.28,16727551,0,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.12174717885460991,0.06666666666666667,0.13333333333333333,0.13333333333333333,0.2,0.28,0.02666666666666666,1.0,0.11419734186671728,8.756771249256628,64.18314361572266,1794.421875,0,0,0,0,1,0,4.877134274136009,8.465704943722942,0.5643803295815295
wadiCUTS_PLUS_(no mean)_normal_KL29_150026_8_0.0001_1_window_8,wadi,1,normal_KL,CUTS_PLUS,128,0,0.0001,0.13333333333333333,0.23333333333333334,0.23333333333333334,0.23333333333333334,0.22333333333333333,163584,0,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.11381153567979085,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.22333333333333333,0.03,1.0,0.11209498833338026,8.921005433587386,0.9966239929199219,1675.484375,0,0,0,0,1,0,3.2949318401258347,5.537047905187709,0.3691365270125139
wadiiTransformer_(no mean)_normal_KL29_150040_8_0.0001_1_window_8,wadi,1,normal_KL,iTransformer,128,0,0.0001,0.26666666666666666,0.26666666666666666,0.26666666666666666,0.26666666666666666,0.26666666666666666,201351,0,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.016561482708133176,0.0,0.0,0.0,0.0,0.26666666666666666,0.0,1.0,0.010640724999939266,93.97855879234805,1.1406936645507812,1676.8125,0,0,0,0,1,0,5.217091372328179,0.7566787330410778,0.050445248869405185
wadiTimeMixerpp_(no mean)_normal_KL29_150052_8_0.0001_1_window_8,wadi,1,normal_KL,TimeMixerpp,128,0,0.0001,0.26666666666666666,0.36666666666666664,0.43333333333333335,0.43333333333333335,0.40333333333333343,199929,0,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.08958074185931285,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.40333333333333343,0.05259911279353168,1.0,0.011522403399976611,86.78744922279235,3.5766754150390625,1678.375,0,0,0,0,1,0,4.825252847877697,0.6480333275957086,0.04320222183971391
wadivlinear_(no mean)_normal_KL29_150104_8_0.0001_2_window_8,wadi,2,normal_KL,vlinear,128,0,0.0001,0.3333333333333333,0.26666666666666666,0.3,0.4,0.31,35328,0,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.11774514060992726,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.26666666666666666,0.31,0.039581140290126396,1.0,0.011183390533430308,89.41832058987102,0.5076103210449219,1677.671875,0,0,0,0,1,0,3.741455495479209,0.5237912456758732,0.03491941637839155
wadiGVAR_(no mean)_normal_KL29_150116_8_0.0001_2_window_8,wadi,2,normal_KL,GVAR,128,0,0.0001,0.06666666666666667,0.03333333333333333,0.06666666666666667,0.06666666666666667,0.056666666666666664,14794759,0,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.0987765294547997,0.06666666666666667,0.06666666666666667,0.13333333333333333,0.13333333333333333,0.056666666666666664,0.015275252316519466,1.0,0.043722483733351206,22.871527749856693,56.81012725830078,1735.921875,0,0,0,0,1,0,4.705748986413869,2.956033693808089,0.19706891292053927
wadideep_mlp_(no mean)_normal_KL29_150129_8_0.0001_2_window_8,wadi,2,normal_KL,deep_mlp,128,0,0.0001,0.06666666666666667,0.12222222222222222,0.11333333333333333,0.11111111111111112,0.11077777777777778,44384277,0,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.08651627749395778,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.11077777777777778,0.016208898638147146,1.0,0.1429221420666484,6.99681648721493,169.6851806640625,1852.0625,0,0,0,0,1,0,4.764568375353452,10.040957089908167,0.6693971393272111
wadicMLP_(no mean)_normal_KL29_150146_8_0.0001_2_window_8,wadi,2,normal_KL,cMLP,128,0,0.0001,0.26666666666666666,0.26666666666666666,0.26666666666666666,0.3333333333333333,0.29333333333333333,14484223,0,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.0917895915156509,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.29333333333333333,0.03265986323710904,1.0,0.04560922673332849,21.925388164260628,55.625526428222656,1780.21875,0,0,0,0,1,0,4.6545209997464765,3.0755389360002274,0.20503592906668183
wadicLSTM_(no mean)_normal_KL29_150159_8_0.0001_2_window_8,wadi,2,normal_KL,cLSTM,128,0,0.0001,0.26666666666666666,0.26666666666666666,0.28,0.3,0.28133333333333327,16727551,0,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.0967111607917673,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.28133333333333327,0.013154354299509986,1.0,0.11518643919995762,8.681577509866873,64.18314361572266,1794.40625,0,0,0,0,1,0,4.876701558668609,8.294766926409697,0.5529844617606464
wadiCUTS_PLUS_(no mean)_normal_KL29_150214_8_0.0001_2_window_8,wadi,2,normal_KL,CUTS_PLUS,128,0,0.0001,0.13333333333333333,0.23333333333333334,0.23333333333333334,0.31111111111111106,0.23777777777777778,163584,0,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.20809576092184787,0.06666666666666667,0.2,0.3333333333333333,0.7333333333333333,0.23777777777777778,0.04251361437713108,1.0,0.10503545380012534,9.520594845078936,0.9966239929199219,1675.421875,0,0,0,0,1,0,3.1429981790379276,4.863660650274913,0.3242440433516609
wadiiTransformer_(no mean)_normal_KL29_150227_8_0.0001_2_window_8,wadi,2,normal_KL,iTransformer,128,0,0.0001,0.3333333333333333,0.3,0.3,0.3777777777777778,0.32222222222222224,201351,0,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.12034448633007,0.06666666666666667,0.13333333333333333,0.13333333333333333,0.26666666666666666,0.32222222222222224,0.02939723678960658,1.0,0.010809502066725448,92.5111992973542,1.1406936645507812,1676.296875,0,0,0,0,1,0,4.5160558535182656,0.6606265906516893,0.04404177271011262
wadiTimeMixerpp_(no mean)_normal_KL29_150239_8_0.0001_2_window_8,wadi,2,normal_KL,TimeMixerpp,128,0,0.0001,0.26666666666666666,0.23333333333333334,0.3,0.3,0.2833333333333333,199929,0,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.08677575963841892,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.2833333333333333,0.026874192494328493,1.0,0.01148514906665999,87.06896133397868,3.5766754150390625,1678.40625,0,0,0,0,1,0,4.41710642233712,0.6117624162273593,0.04078416108182395
wadivlinear_(no mean)_normal_KL29_150251_8_0.0001_3_window_8,wadi,3,normal_KL,vlinear,128,0,0.0001,0.3333333333333333,0.26666666666666666,0.26666666666666666,0.36666666666666664,0.30333333333333334,35328,0,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.1268055500469617,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.26666666666666666,0.30333333333333334,0.03480102169636849,1.0,0.007134233000003102,140.16923753395287,0.5076103210449219,1676.921875,0,0,0,0,1,0,5.515198400772193,0.5474884599492951,0.036499230663286336
wadiGVAR_(no mean)_normal_KL29_150303_8_0.0001_3_window_8,wadi,3,normal_KL,GVAR,128,0,0.0001,0.06666666666666667,0.03333333333333333,0.06666666666666667,0.06666666666666667,0.06,14794759,0,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.1006488923458071,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.06,0.013333333333333332,1.0,0.0443366485333172,22.55470436040154,56.81012725830078,1735.984375,0,0,0,0,1,0,4.445885804486909,2.996417181299911,0.19976114541999407
wadideep_mlp_(no mean)_normal_KL29_150317_8_0.0001_3_window_8,wadi,3,normal_KL,deep_mlp,128,0,0.0001,0.06666666666666667,0.03333333333333333,0.03333333333333333,0.03333333333333333,0.03666666666666667,44384277,0,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.10059968182319017,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.03666666666666667,0.009999999999999998,1.0,0.1427684186666435,7.004350187102273,169.6851806640625,1852.0625,0,0,0,0,1,0,4.786803671160388,10.307019266800085,0.6871346177866723
wadicMLP_(no mean)_normal_KL29_150333_8_0.0001_3_window_8,wadi,3,normal_KL,cMLP,128,0,0.0001,0.26666666666666666,0.26666666666666666,0.26666666666666666,0.26666666666666666,0.26666666666666666,14484223,0,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.09197427412665446,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.26666666666666666,0.0,1.0,0.04413287613330492,22.658845006599265,55.625526428222656,1780.25,0,0,0,0,1,0,4.274322340002082,2.8255463060353927,0.18836975373569284
wadicLSTM_(no mean)_normal_KL29_150347_8_0.0001_3_window_8,wadi,3,normal_KL,cLSTM,128,0,0.0001,0.3333333333333333,0.26666666666666666,0.26666666666666666,0.27777777777777773,0.27555555555555555,16727551,0,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.10577878370368782,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.2,0.27555555555555555,0.01975154314959019,1.0,0.10899263526665284,9.174931843362428,64.18314361572266,1794.40625,0,0,0,0,1,0,5.123913853843141,8.220811998284326,0.548054133218955
wadiCUTS_PLUS_(no mean)_normal_KL29_150402_8_0.0001_3_window_8,wadi,3,normal_KL,CUTS_PLUS,128,0,0.0001,0.13333333333333333,0.16666666666666666,0.26666666666666666,0.27777777777777773,0.23555555555555552,163584,0,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.1632569745069745,0.06666666666666667,0.13333333333333333,0.2,0.4666666666666667,0.23555555555555552,0.05461424767753113,1.0,0.11174070779998146,8.949290009778924,0.9966239929199219,1675.484375,0,0,0,0,1,0,3.2217258262834236,5.248283056463333,0.34988553709755554
wadiiTransformer_(no mean)_normal_KL29_150415_8_0.0001_3_window_8,wadi,3,normal_KL,iTransformer,128,0,0.0001,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.33333333333333337,201351,0,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.01617010111628693,0.0,0.0,0.0,0.0,0.33333333333333337,5.551115123125783e-17,1.0,0.011780943533419,84.88284466887565,1.1406936645507812,1675.453125,0,0,0,0,1,0,4.054716364391335,0.6086508127282343,0.04057672084854895
wadiTimeMixerpp_(no mean)_normal_KL29_150428_8_0.0001_3_window_8,wadi,3,normal_KL,TimeMixerpp,128,0,0.0001,0.26666666666666666,0.25555555555555554,0.24666666666666667,0.3111111111111111,0.26744444444444443,199929,0,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.0911888605890122,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.13333333333333333,0.26744444444444443,0.029698276958789845,1.0,0.011331901533352114,88.24644275780146,3.5766754150390625,1678.40625,0,0,0,0,1,0,4.0782977375453,0.5327744297670023,0.03551829531780015


==> Scripts/data/RQ2__efficiency_/larger_power/RQ_2_batadal_larger.csv <==
scheme,dataset_name,seed,correlated_KL,architecture,hidden_layer_size,num_attention_heads,lr,AC@1,AC@3,AC@5,AC@10,Avg@10,total_params,flops,window_size,early_stopping,num_epochs,AMOC_Loss,mean_std_recon_loss,outer_hidden_dim,outer_heads_num,num_vars,alpha_lv,time_freq_representation,combine_method,main_model,encoder_alpha,decoder_alpha,encoder_gamma (smooth),decoder_gamma,encoder_lambda (sparse),decoder_lambda,beta,AC@1_metric,AC@3_metric,AC@5_metric,AC@10_metric,AC@1_node,AC@3_node,AC@5_node,AC@10_node,AC@1_service,AC@3_service,AC@5_service,AC@10_service,RCA_coverage,mrr,hr@1,hr@3,hr@5,hr@10,auc@10,std_ac,coverage,avg_time,throughput,model_mem_mb,peak_mem_mb,train_total_time,train_avg_epoch_time,train_throughput,train_peak_mem_mb,temporal_mixer,disable_orth_proj,avg_power_w,total_energy_j,joules_per_sample
batadalvlinear_(no mean)_normal_KL29_155028_16_0.0001_1_window_16,batadal,1,normal_KL,vlinear,256,0,0.0001,0.42857142857142855,0.23809523809523808,0.19999999999999998,0.27261904761904765,0.2552891156462585,279445,0,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.4099906629318394,0.2857142857142857,0.42857142857142855,0.5714285714285714,0.5714285714285714,0.2552891156462585,0.07709832703477373,1.0,0.021957689714067134,45.5421318463824,1.839141845703125,521.859375,0,0,0,0,1,0,3.7686302336797373,0.5548653595416698,0.07926647993452426
batadalcMLP_(no mean)_normal_KL29_155053_16_0.0001_1_window_16,batadal,1,normal_KL,cMLP,256,0,0.0001,0.42857142857142855,0.19047619047619047,0.17142857142857143,0.25952380952380955,0.22358843537414966,7122219,0,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.2864006864006864,0.14285714285714285,0.2857142857142857,0.42857142857142855,0.8571428571428571,0.22358843537414966,0.07297222700274156,1.0,0.017179892285639653,58.20758264217297,27.94127655029297,551.9375,0,0,0,0,1,0,4.79459921162072,0.4525151390736574,0.06464501986766534
batadaldeep_mlp_(no mean)_normal_KL29_155101_16_0.0001_1_window_16,batadal,1,normal_KL,deep_mlp,256,0,0.0001,0.2857142857142857,0.09523809523809523,0.1142857142857143,0.10595238095238095,0.12384353741496601,42615045,0,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.3888955582232893,0.2857142857142857,0.2857142857142857,0.5714285714285714,0.8571428571428571,0.12384353741496601,0.05583728832389203,1.0,0.18894021442883968,5.292679501941757,163.33566284179688,834.046875,0,0,0,0,1,0,4.386706584571805,5.633615949540486,0.8048022785057837
batadaliTransformer_(no mean)_normal_KL29_155119_16_0.0001_1_window_16,batadal,1,normal_KL,iTransformer,256,0,0.0001,0.0,0.0,0.028571428571428574,0.20357142857142857,0.07430272108843539,800015,0,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.07840328479273713,0.0,0.14285714285714285,0.14285714285714285,0.14285714285714285,0.07430272108843539,0.07175917377113264,1.0,0.009671683571208891,103.39461507785941,3.8239822387695312,512.1875,0,0,0,0,1,0,4.32924808192538,0.20038309617169214,0.02862615659595602
batadalTimeMixerpp_(no mean)_normal_KL29_155126_16_0.0001_1_window_16,batadal,1,normal_KL,TimeMixerpp,256,0,0.0001,0.0,0.0,0.08571428571428573,0.15833333333333335,0.06418367346938776,576557,0,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.07387298985920407,0.0,0.0,0.0,0.2857142857142857,0.06418367346938776,0.048101852733371815,1.0,0.014350655285722626,69.68322909929371,7.8543701171875,518.75,0,0,0,0,1,0,4.481191218581133,0.421398523714347,0.060199789102049574
batadalvlinear_(no mean)_normal_KL29_155133_16_0.0001_2_window_16,batadal,2,normal_KL,vlinear,256,0,0.0001,0.2857142857142857,0.23809523809523808,0.17142857142857146,0.20476190476190476,0.2065986394557823,279445,0,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.44331678617392906,0.2857142857142857,0.5714285714285714,0.5714285714285714,0.8571428571428571,0.2065986394557823,0.0447696967144407,1.0,0.01960999828549705,50.99439507547378,1.839141845703125,521.234375,0,0,0,0,1,0,4.41276427907735,0.4371131658047497,0.062444737972107096
batadalcMLP_(no mean)_normal_KL29_155158_16_0.0001_2_window_16,batadal,2,normal_KL,cMLP,256,0,0.0001,0.2857142857142857,0.14285714285714285,0.1142857142857143,0.13452380952380952,0.15003401360544216,7122219,0,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.36809056956115777,0.2857142857142857,0.2857142857142857,0.42857142857142855,0.8571428571428571,0.15003401360544216,0.05344211798769218,1.0,0.018327848571321477,54.56177772904296,27.94127655029297,552.59375,0,0,0,0,1,0,4.5896338479809025,0.41226333804705606,0.058894762578150864
batadaldeep_mlp_(no mean)_normal_KL29_155206_16_0.0001_2_window_16,batadal,2,normal_KL,deep_mlp,256,0,0.0001,0.2857142857142857,0.14285714285714285,0.17142857142857146,0.1869047619047619,0.168843537414966,42615045,0,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.3013543599257885,0.14285714285714285,0.2857142857142857,0.5714285714285714,0.5714285714285714,0.168843537414966,0.041336523525187865,1.0,0.1636787822859073,6.109527368386952,163.33566284179688,833.96875,0,0,0,0,1,0,4.35122126701654,4.986695839145833,0.7123851198779761
batadaliTransformer_(no mean)_normal_KL29_155224_16_0.0001_2_window_16,batadal,2,normal_KL,iTransformer,256,0,0.0001,0.14285714285714285,0.09523809523809523,0.1142857142857143,0.19047619047619047,0.1364285714285714,800015,0,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.06278783994504429,0.0,0.0,0.14285714285714285,0.14285714285714285,0.1364285714285714,0.024927332029043296,1.0,0.009306647428404955,107.45007884878989,3.8239822387695312,512.15625,0,0,0,0,1,0,4.511374445285865,0.20692722229364907,0.029561031756235583
batadalTimeMixerpp_(no mean)_normal_KL29_155231_16_0.0001_2_window_16,batadal,2,normal_KL,TimeMixerpp,256,0,0.0001,0.14285714285714285,0.047619047619047616,0.08571428571428573,0.15595238095238098,0.11573129251700683,576557,0,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.03724030923234407,0.0,0.0,0.0,0.0,0.11573129251700683,0.034921741541643604,1.0,0.018785338856754867,53.23300301503042,7.8543701171875,518.78125,0,0,0,0,1,0,3.8314930441686563,0.3590083520642384,0.051286907437748344
batadalvlinear_(no mean)_normal_KL29_155238_16_0.0001_3_window_16,batadal,3,normal_KL,vlinear,256,0,0.0001,0.42857142857142855,0.2857142857142857,0.17142857142857146,0.2630952380952381,0.2527721088435374,279445,0,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.4091269841269841,0.2857142857142857,0.42857142857142855,0.42857142857142855,0.8571428571428571,0.2527721088435374,0.07937590811288668,1.0,0.019250729285626482,51.94608397234322,1.839141845703125,521.28125,0,0,0,0,1,0,4.840407725152711,0.4728351236645615,0.06754787480922307
batadalcMLP_(no mean)_normal_KL29_155303_16_0.0001_3_window_16,batadal,3,normal_KL,cMLP,256,0,0.0001,0.2857142857142857,0.14285714285714285,0.1142857142857143,0.13452380952380952,0.14171768707482993,7122219,0,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.3927295918367347,0.2857142857142857,0.2857142857142857,0.5714285714285714,0.8571428571428571,0.14171768707482993,0.05040312810513028,1.0,0.015561108428690724,64.2627743764226,27.94127655029297,553.859375,0,0,0,0,1,0,3.9204835861904592,0.4034239733237964,0.05763199618911378
batadaldeep_mlp_(no mean)_normal_KL29_155311_16_0.0001_3_window_16,batadal,3,normal_KL,deep_mlp,256,0,0.0001,0.2857142857142857,0.14285714285714285,0.14285714285714285,0.11666666666666667,0.14574829931972788,42615045,0,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.38448773448773454,0.2857142857142857,0.2857142857142857,0.5714285714285714,0.8571428571428571,0.14574829931972788,0.047990834830026766,1.0,0.1776551562856444,5.6288824985869885,163.33566284179688,833.984375,0,0,0,0,1,0,4.393444967579317,5.335594249446378,0.7622277499209111
batadaliTransformer_(no mean)_normal_KL29_155329_16_0.0001_3_window_16,batadal,3,normal_KL,iTransformer,256,0,0.0001,0.0,0.0,0.07619047619047618,0.1464285714285714,0.0764455782312925,800015,0,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.06110371466487958,0.0,0.0,0.14285714285714285,0.14285714285714285,0.0764455782312925,0.06624546982748455,1.0,0.009401265714326914,106.36865613489313,3.8239822387695312,512.15625,0,0,0,0,1,0,4.580916488245185,0.20222924923174118,0.028889892747391597
batadalTimeMixerpp_(no mean)_normal_KL29_155336_16_0.0001_3_window_16,batadal,3,normal_KL,TimeMixerpp,256,0,0.0001,0.14285714285714285,0.14285714285714285,0.19047619047619047,0.26785714285714285,0.1950170068027211,576557,0,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.10168650793650792,0.0,0.0,0.14285714285714285,0.42857142857142855,0.1950170068027211,0.042239916808439575,1.0,0.013899478714198008,71.94514417137977,7.8543701171875,518.75,0,0,0,0,1,0,4.006500697508083,0.37258900497243763,0.053227000710348235

batadalGVAR_(no mean)_normal_KL03_131946_16_0.0001_1_window_16,batadal,1,normal_KL,GVAR,256,0,0.0001,0.2857142857142857,0.2857142857142857,0.2285714285714286,0.2833333333333333,0.24789115646258503,14205015,0,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.21323081680224537,0.14285714285714285,0.14285714285714285,0.2857142857142857,0.2857142857142857,0.24789115646258503,0.03180182981034909,1.0,0.06067597971429807,16.480986458045667,54.959999084472656,596.5625,0,0,0,0,1,0,4.097451489569133,1.7747743484807001,0.2535391926401
batadalcLSTM_(no mean)_normal_KL03_131954_16_0.0001_1_window_16,batadal,1,normal_KL,cLSTM,256,0,0.0001,0.42857142857142855,0.19047619047619047,0.14285714285714285,0.15119047619047618,0.1954931972789115,13264683,0,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.21630675916390202,0.14285714285714285,0.14285714285714285,0.2857142857142857,0.42857142857142855,0.1954931972789115,0.08782581163537186,1.0,0.11900796971427294,8.402798589043297,51.37291717529297,599.484375,0,0,0,0,1,0,4.879300113600501,3.8782906504273216,0.5540415214896174
batadalCUTS_PLUS_(no mean)_normal_KL03_132002_16_0.0001_1_window_16,batadal,1,normal_KL,CUTS_PLUS,256,0,0.0001,0.2857142857142857,0.14285714285714285,0.14285714285714285,0.25952380952380955,0.18408163265306124,265828,0,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.2923658352229781,0.14285714285714285,0.2857142857142857,0.2857142857142857,0.8571428571428571,0.18408163265306124,0.05212074250034762,1.0,0.11402848928572341,8.76973821423066,1.7862205505371094,508.921875,0,0,0,0,1,0,3.4521779341751917,2.6351559181601485,0.3764508454514498
batadalGVAR_(no mean)_normal_KL03_132010_16_0.0001_2_window_16,batadal,2,normal_KL,GVAR,256,0,0.0001,0.42857142857142855,0.19047619047619047,0.17142857142857146,0.1976190476190476,0.20670068027210883,14205015,0,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.22440188761159247,0.14285714285714285,0.2857142857142857,0.2857142857142857,0.2857142857142857,0.20670068027210883,0.07627107162174164,1.0,0.05801283514285517,17.237564713696973,54.959999084472656,595.265625,0,0,0,0,1,0,4.62121519740419,1.7222874354374031,0.2460410622053433
batadalcLSTM_(no mean)_normal_KL03_132018_16_0.0001_2_window_16,batadal,2,normal_KL,cLSTM,256,0,0.0001,0.2857142857142857,0.19047619047619047,0.17142857142857146,0.16904761904761906,0.18074829931972788,13264683,0,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.2178834135280128,0.14285714285714285,0.14285714285714285,0.2857142857142857,0.42857142857142855,0.18074829931972788,0.04058272152426309,1.0,0.11474476285713665,8.714994698669196,51.37291717529297,559.703125,0,0,0,0,1,0,4.920013915727925,3.8243707773671507,0.5463386824810216
batadalCUTS_PLUS_(no mean)_normal_KL03_132027_16_0.0001_2_window_16,batadal,2,normal_KL,CUTS_PLUS,256,0,0.0001,0.0,0.14285714285714285,0.08571428571428573,0.20238095238095238,0.13408163265306122,265828,0,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.2145124716553288,0.0,0.2857142857142857,0.42857142857142855,0.8571428571428571,0.13408163265306122,0.0557034036202532,1.0,0.10823532771429102,9.239127566922527,1.7862205505371094,508.953125,0,0,0,0,1,0,3.7129225422623082,2.6864911256350656,0.3837844465192951
batadalGVAR_(no mean)_normal_KL03_132035_16_0.0001_3_window_16,batadal,3,normal_KL,GVAR,256,0,0.0001,0.14285714285714285,0.19047619047619047,0.17142857142857143,0.27261904761904765,0.19741496598639455,14205015,0,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.33086527293844364,0.14285714285714285,0.42857142857142855,0.42857142857142855,0.8571428571428571,0.19741496598639455,0.044278333606519615,1.0,0.05787526342857875,17.278539064172982,54.959999084472656,596.578125,0,0,0,0,1,0,4.676570240064239,1.7718787601447974,0.25312553716354247
batadalcLSTM_(no mean)_normal_KL03_132043_16_0.0001_3_window_16,batadal,3,normal_KL,cLSTM,256,0,0.0001,0.42857142857142855,0.2857142857142857,0.22857142857142856,0.25,0.2713265306122449,13264683,0,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.23186256414710585,0.14285714285714285,0.14285714285714285,0.42857142857142855,0.42857142857142855,0.2713265306122449,0.06765254819682148,1.0,0.11383207514286044,8.784870158476771,51.37291717529297,559.578125,0,0,0,0,1,0,4.727797293722726,3.7868741532690455,0.540982021895578
batadalCUTS_PLUS_(no mean)_normal_KL03_132051_16_0.0001_3_window_16,batadal,3,normal_KL,CUTS_PLUS,256,0,0.0001,0.14285714285714285,0.19047619047619047,0.2285714285714286,0.325,0.24338435374149664,265828,0,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.24778911564625852,0.0,0.2857142857142857,0.5714285714285714,0.8571428571428571,0.24338435374149664,0.05612716172750537,1.0,0.10538694757141391,9.488841104562448,1.7862205505371094,509.09375,0,0,0,0,1,0,4.132007906814486,2.9723213076442425,0.4246173296634632


==> Scripts/data/RQ2__efficiency_/smaller/RQ_2_BATADAL_RaspberryPi_Smaller.csv <==
scheme,dataset_name,seed,correlated_KL,architecture,hidden_layer_size,num_attention_heads,lr,AC@1,AC@3,AC@5,AC@10,Avg@10,total_params,flops,window_size,early_stopping,num_epochs,AMOC_Loss,mean_std_recon_loss,outer_hidden_dim,outer_heads_num,num_vars,alpha_lv,time_freq_representation,combine_method,main_model,encoder_alpha,decoder_alpha,encoder_gamma (smooth),decoder_gamma,encoder_lambda (sparse),decoder_lambda,beta,AC@1_metric,AC@3_metric,AC@5_metric,AC@10_metric,AC@1_node,AC@3_node,AC@5_node,AC@10_node,AC@1_service,AC@3_service,AC@5_service,AC@10_service,RCA_coverage,mrr,hr@1,hr@3,hr@5,hr@10,auc@10,std_ac,coverage,avg_time,throughput,model_mem_mb,peak_mem_mb,train_total_time,train_avg_epoch_time,train_throughput,train_peak_mem_mb,temporal_mixer,disable_orth_proj
batadalvlinear_(no mean)_normal_KL23_180037_16_0.0001_1_window_16,batadal,1,normal_KL,vlinear,256,0,0.0001,0.5714285714285714,0.23809523809523808,0.17142857142857146,0.2261904761904762,0.24551020408163268,279445,0,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.4792568542568542,0.42857142857142855,0.42857142857142855,0.42857142857142855,0.7142857142857143,0.24551020408163268,0.12139796485403705,1.0,0.1614078084285211,6.19548713123657,1.839141845703125,504.04296875,0,0,0,0,1,0
batadalcMLP_(no mean)_normal_KL23_180342_16_0.0001_1_window_16,batadal,1,normal_KL,cMLP,256,0,0.0001,0.42857142857142855,0.19047619047619047,0.17142857142857143,0.25952380952380955,0.22358843537414966,7122219,0,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.2864006864006864,0.14285714285714285,0.2857142857142857,0.42857142857142855,0.8571428571428571,0.22358843537414966,0.07297222700274156,1.0,0.13197591257124128,7.577140256258466,27.94127655029297,542.4140625,0,0,0,0,1,0
batadalvlinear_(no mean)_normal_KL23_180736_16_0.0001_2_window_16,batadal,2,normal_KL,vlinear,256,0,0.0001,0.42857142857142855,0.2857142857142857,0.17142857142857146,0.21547619047619046,0.2369387755102041,279445,0,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.40447845804988664,0.2857142857142857,0.42857142857142855,0.42857142857142855,0.7142857142857143,0.2369387755102041,0.08782322805181582,1.0,0.14133746728592606,7.075264748992548,1.839141845703125,502.21875,0,0,0,0,1,0
batadalcMLP_(no mean)_normal_KL23_181042_16_0.0001_2_window_16,batadal,2,normal_KL,cMLP,256,0,0.0001,0.2857142857142857,0.14285714285714285,0.1142857142857143,0.13452380952380952,0.15003401360544216,7122219,0,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.36809056956115777,0.2857142857142857,0.2857142857142857,0.42857142857142855,0.8571428571428571,0.15003401360544216,0.05344211798769218,1.0,0.12734507242852747,7.852679188362399,27.94127655029297,526.48046875,0,0,0,0,1,0
batadalvlinear_(no mean)_normal_KL23_181435_16_0.0001_3_window_16,batadal,3,normal_KL,vlinear,256,0,0.0001,0.42857142857142855,0.23809523809523808,0.14285714285714285,0.1976190476190476,0.22074829931972792,279445,0,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.38855390641104925,0.2857142857142857,0.42857142857142855,0.42857142857142855,0.7142857142857143,0.22074829931972792,0.07861853286616476,1.0,0.14678518171422184,6.812676786045844,1.839141845703125,504.37109375,0,0,0,0,1,0


batadalcMLP_(no mean)_normal_KL26_132512_16_0.0001_3_window_16,batadal,3,normal_KL,cMLP,256,0,0.0001,0.2857142857142857,0.14285714285714285,0.1142857142857143,0.13452380952380952,0.14171768707482993,7122219,0,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.3927295918367347,0.2857142857142857,0.2857142857142857,0.5714285714285714,0.8571428571428571,0.14171768707482993,0.05040312810513028,1.0,0.14804609142856862,6.754653164771285,27.94127655029297,480.83984375,0,0,0,0,1,0



batadaldeep_mlp_(no mean)_normal_KL26_161324_16_0.0001_1_window_16,batadal,1,normal_KL,deep_mlp,256,0,0.0001,0.2857142857142857,0.09523809523809523,0.1142857142857143,0.10595238095238095,0.12384353741496601,42615045,0,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.3888955582232893,0.2857142857142857,0.2857142857142857,0.5714285714285714,0.8571428571428571,0.12384353741496601,0.05583728832389203,1.0,1.2174220208571245,0.8214078461435675,163.33566284179688,435.2265625,0,0,0,0,1,0
batadaldeep_mlp_(no mean)_normal_KL26_161507_16_0.0001_2_window_16,batadal,2,normal_KL,deep_mlp,256,0,0.0001,0.2857142857142857,0.14285714285714285,0.17142857142857146,0.1869047619047619,0.168843537414966,42615045,0,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.3013543599257885,0.14285714285714285,0.2857142857142857,0.5714285714285714,0.5714285714285714,0.168843537414966,0.041336523525187865,1.0,1.346750912714242,0.7425278056686814,163.33566284179688,518.390625,0,0,0,0,1,0
batadaldeep_mlp_(no mean)_normal_KL26_161648_16_0.0001_3_window_16,batadal,3,normal_KL,deep_mlp,256,0,0.0001,0.2857142857142857,0.14285714285714285,0.14285714285714285,0.11666666666666667,0.14574829931972788,42615045,0,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.38448773448773454,0.2857142857142857,0.2857142857142857,0.5714285714285714,0.8571428571428571,0.14574829931972788,0.047990834830026766,1.0,1.3359167801428384,0.7485496214016253,163.33566284179688,715.015625,0,0,0,0,1,0

batadaliTransformer_(no mean)_normal_KL29_172419_16_0.0001_1_window_16,batadal,1,normal_KL,iTransformer,256,0,0.0001,0.0,0.0,0.028571428571428574,0.20357142857142857,0.07430272108843539,800015,0,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.07840328479273713,0.0,0.14285714285714285,0.14285714285714285,0.14285714285714285,0.07430272108843539,0.07175917377113264,1.0,0.07123077585726735,14.038875583831993,3.8239822387695312,497.453125,0,0,0,0,1,0
batadalTimeMixerpp_(no mean)_normal_KL29_172507_16_0.0001_1_window_16,batadal,1,normal_KL,TimeMixerpp,256,0,0.0001,0.0,0.0,0.08571428571428573,0.15833333333333335,0.06418367346938776,576557,0,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.07387298985920407,0.0,0.0,0.0,0.2857142857142857,0.06418367346938776,0.048101852733371815,1.0,0.11219229542855048,8.913268029504296,7.8543701171875,503.9375,0,0,0,0,1,0
batadaliTransformer_(no mean)_normal_KL29_172553_16_0.0001_2_window_16,batadal,2,normal_KL,iTransformer,256,0,0.0001,0.14285714285714285,0.09523809523809523,0.1142857142857143,0.19047619047619047,0.1364285714285714,800015,0,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.06278783994504429,0.0,0.0,0.14285714285714285,0.14285714285714285,0.1364285714285714,0.024927332029043296,1.0,0.07139503014286674,14.00657718049738,3.8239822387695312,497.47265625,0,0,0,0,1,0
batadalTimeMixerpp_(no mean)_normal_KL29_172640_16_0.0001_2_window_16,batadal,2,normal_KL,TimeMixerpp,256,0,0.0001,0.14285714285714285,0.047619047619047616,0.08571428571428573,0.15595238095238098,0.11573129251700683,576557,0,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.03724030923234407,0.0,0.0,0.0,0.0,0.11573129251700683,0.034921741541643604,1.0,0.1241476757142144,8.054923253673964,7.8543701171875,503.96484375,0,0,0,0,1,0
batadaliTransformer_(no mean)_normal_KL29_172726_16_0.0001_3_window_16,batadal,3,normal_KL,iTransformer,256,0,0.0001,0.0,0.0,0.07619047619047618,0.1464285714285714,0.0764455782312925,800015,0,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.06110371466487958,0.0,0.0,0.14285714285714285,0.14285714285714285,0.0764455782312925,0.06624546982748455,1.0,0.07288551114288566,13.720148000877534,3.8239822387695312,497.43359375,0,0,0,0,1,0
batadalTimeMixerpp_(no mean)_normal_KL29_172813_16_0.0001_3_window_16,batadal,3,normal_KL,TimeMixerpp,256,0,0.0001,0.14285714285714285,0.14285714285714285,0.19047619047619047,0.26785714285714285,0.1950170068027211,576557,0,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.10168650793650792,0.0,0.0,0.14285714285714285,0.42857142857142855,0.1950170068027211,0.042239916808439575,1.0,0.11035803885709226,9.06141510266367,7.8543701171875,503.95703125,0,0,0,0,1,0




batadalGVAR_(no mean)_normal_KL03_125407_16_0.0001_1_window_16,batadal,1,normal_KL,GVAR,256,0,0.0001,0.2857142857142857,0.2857142857142857,0.2285714285714286,0.2833333333333333,0.24789115646258503,14205015,0,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.21323081680224537,0.14285714285714285,0.14285714285714285,0.2857142857142857,0.2857142857142857,0.24789115646258503,0.03180182981034909,1.0,0.4932615585714432,2.027321980849561,54.959999084472656,459.58984375,0,0,0,0,1,0
batadalcLSTM_(no mean)_normal_KL03_125520_16_0.0001_1_window_16,batadal,1,normal_KL,cLSTM,256,0,0.0001,0.42857142857142855,0.19047619047619047,0.14285714285714285,0.15119047619047618,0.1954931972789115,13264683,0,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.21630675916390202,0.14285714285714285,0.14285714285714285,0.2857142857142857,0.42857142857142855,0.1954931972789115,0.08782581163537186,1.0,1.4812744448571655,0.6750943442465361,51.37291717529297,512.140625,0,0,0,0,1,0
batadalCUTS_PLUS_(no mean)_normal_KL03_125638_16_0.0001_1_window_16,batadal,1,normal_KL,CUTS_PLUS,256,0,0.0001,0.2857142857142857,0.14285714285714285,0.14285714285714285,0.25952380952380955,0.18408163265306124,265828,0,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.2923658352229781,0.14285714285714285,0.2857142857142857,0.2857142857142857,0.8571428571428571,0.18408163265306124,0.05212074250034762,1.0,0.6873071594285582,1.4549535622929073,1.7862205505371094,491.6171875,0,0,0,0,1,0
batadalGVAR_(no mean)_normal_KL03_125736_16_0.0001_2_window_16,batadal,2,normal_KL,GVAR,256,0,0.0001,0.42857142857142855,0.19047619047619047,0.17142857142857146,0.1976190476190476,0.20670068027210883,14205015,0,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.22440188761159247,0.14285714285714285,0.2857142857142857,0.2857142857142857,0.2857142857142857,0.20670068027210883,0.07627107162174164,1.0,0.34796920685711746,2.873817511129996,54.959999084472656,582.65625,0,0,0,0,1,0
batadalcLSTM_(no mean)_normal_KL03_125836_16_0.0001_2_window_16,batadal,2,normal_KL,cLSTM,256,0,0.0001,0.2857142857142857,0.19047619047619047,0.17142857142857146,0.16904761904761906,0.18074829931972788,13264683,0,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.2178834135280128,0.14285714285714285,0.14285714285714285,0.2857142857142857,0.42857142857142855,0.18074829931972788,0.04058272152426309,1.0,1.490185803142887,0.6710572586928039,51.37291717529297,542.92578125,0,0,0,0,1,0
batadalCUTS_PLUS_(no mean)_normal_KL03_125948_16_0.0001_2_window_16,batadal,2,normal_KL,CUTS_PLUS,256,0,0.0001,0.0,0.14285714285714285,0.08571428571428573,0.20238095238095238,0.13408163265306122,265828,0,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.2145124716553288,0.0,0.2857142857142857,0.42857142857142855,0.8571428571428571,0.13408163265306122,0.0557034036202532,1.0,0.6409321014285914,1.5602276711855627,1.7862205505371094,492.24609375,0,0,0,0,1,0
batadalGVAR_(no mean)_normal_KL03_130039_16_0.0001_3_window_16,batadal,3,normal_KL,GVAR,256,0,0.0001,0.14285714285714285,0.19047619047619047,0.17142857142857143,0.27261904761904765,0.19741496598639455,14205015,0,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.33086527293844364,0.14285714285714285,0.42857142857142855,0.42857142857142855,0.8571428571428571,0.19741496598639455,0.044278333606519615,1.0,0.3485655681428333,2.8689006929973804,54.959999084472656,578.73828125,0,0,0,0,1,0
batadalcLSTM_(no mean)_normal_KL03_130139_16_0.0001_3_window_16,batadal,3,normal_KL,cLSTM,256,0,0.0001,0.42857142857142855,0.2857142857142857,0.22857142857142856,0.25,0.2713265306122449,13264683,0,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.23186256414710585,0.14285714285714285,0.14285714285714285,0.42857142857142855,0.42857142857142855,0.2713265306122449,0.06765254819682148,1.0,1.5188328987143385,0.658400276190014,51.37291717529297,542.84765625,0,0,0,0,1,0
batadalCUTS_PLUS_(no mean)_normal_KL03_130251_16_0.0001_3_window_16,batadal,3,normal_KL,CUTS_PLUS,256,0,0.0001,0.14285714285714285,0.19047619047619047,0.2285714285714286,0.325,0.24338435374149664,265828,0,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.24778911564625852,0.0,0.2857142857142857,0.5714285714285714,0.8571428571428571,0.24338435374149664,0.05612716172750537,1.0,0.6489063915714074,1.541054323071739,1.7862205505371094,492.02734375,0,0,0,0,1,0


==> Scripts/data/RQ2__efficiency_/smaller/RQ_2_SWAT_RaspberryPi_Smaller.csv <==
scheme,dataset_name,seed,correlated_KL,architecture,hidden_layer_size,num_attention_heads,lr,AC@1,AC@3,AC@5,AC@10,Avg@10,total_params,flops,window_size,early_stopping,num_epochs,AMOC_Loss,mean_std_recon_loss,outer_hidden_dim,outer_heads_num,num_vars,alpha_lv,time_freq_representation,combine_method,main_model,encoder_alpha,decoder_alpha,encoder_gamma (smooth),decoder_gamma,encoder_lambda (sparse),decoder_lambda,beta,AC@1_metric,AC@3_metric,AC@5_metric,AC@10_metric,AC@1_node,AC@3_node,AC@5_node,AC@10_node,AC@1_service,AC@3_service,AC@5_service,AC@10_service,RCA_coverage,mrr,hr@1,hr@3,hr@5,hr@10,auc@10,std_ac,coverage,avg_time,throughput,model_mem_mb,peak_mem_mb,train_total_time,train_avg_epoch_time,train_throughput,train_peak_mem_mb,temporal_mixer,disable_orth_proj
swatGVAR_(no mean)_normal_KL23_170436_8_0.0001_1_window_8,swat,1,normal_KL,GVAR,128,0,0.0001,0.3,0.35,0.35,0.35,0.33999999999999997,3204383,0,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.04781493670132419,0.0,0.0,0.0,0.05,0.33999999999999997,0.019999999999999997,1.0,0.16904240334997667,5.915675476582355,12.442119598388672,363.84765625,0,0,0,0,1,0
swatcLSTM_(no mean)_normal_KL23_170627_8_0.0001_1_window_8,swat,1,normal_KL,cLSTM,128,0,0.0001,0.3,0.35,0.35,0.45,0.36,4732851,0,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.04758780106549557,0.0,0.0,0.0,0.1,0.36,0.04898979485566357,1.0,0.38002518690000214,2.631404534413491,18.272762298583984,587.18359375,0,0,0,0,1,0
swatCUTS_PLUS_(no mean)_normal_KL23_170831_8_0.0001_1_window_8,swat,1,normal_KL,CUTS_PLUS,128,0,0.0001,0.25,0.25,0.3,0.3,0.27999999999999997,91612,0,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.18491892109152172,0.0,0.3,0.35,0.45,0.27999999999999997,0.02449489742783178,1.0,0.29127920574997007,3.4331321297902253,0.567840576171875,581.890625,0,0,0,0,1,0
swatvlinear_(no mean)_normal_KL23_171014_8_0.0001_1_window_8,swat,1,normal_KL,vlinear,128,0,0.0001,0.25,0.3,0.45,0.45,0.38500000000000006,108141,0,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.054005415849284144,0.0,0.05,0.05,0.05,0.38500000000000006,0.08381527307120105,1.0,0.06159889789998942,16.234056681072076,0.6311378479003906,463.71484375,0,0,0,0,1,0
swatcMLP_(no mean)_normal_KL23_171150_8_0.0001_1_window_8,swat,1,normal_KL,cMLP,128,0,0.0001,0.1,0.2,0.35,0.55,0.34500000000000003,2343603,0,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.05840241414367553,0.0,0.0,0.0,0.05,0.34500000000000003,0.15074813431681336,1.0,0.10516178614996079,9.509157619042332,9.158504486083984,615.84375,0,0,0,0,1,0
swatdeep_mlp_(no mean)_normal_KL23_171328_8_0.0001_1_window_8,swat,1,normal_KL,deep_mlp,128,0,0.0001,0.15,0.25,0.3,0.4,0.305,9613149,0,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.05006563263072146,0.0,0.0,0.05,0.15,0.305,0.07566372975210779,1.0,0.5242392448999681,1.9075260193288532,36.88962173461914,645.37109375,0,0,0,0,1,0
swatGVAR_(no mean)_normal_KL23_171513_8_0.0001_2_window_8,swat,2,normal_KL,GVAR,128,0,0.0001,0.3,0.35,0.35,0.375,0.345,3204383,0,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.055152012280680326,0.0,0.0,0.0,0.15,0.345,0.024494897427831782,1.0,0.16148071404991243,6.192689980866122,12.442119598388672,478.015625,0,0,0,0,1,0
swatcLSTM_(no mean)_normal_KL23_171655_8_0.0001_2_window_8,swat,2,normal_KL,cLSTM,128,0,0.0001,0.3,0.3,0.3,0.35,0.31,4732851,0,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.09415792916821446,0.0,0.1,0.1,0.25,0.31,0.019999999999999997,1.0,0.35458579965004444,2.820191899920814,18.272762298583984,681.7734375,0,0,0,0,1,0
swatCUTS_PLUS_(no mean)_normal_KL23_171853_8_0.0001_2_window_8,swat,2,normal_KL,CUTS_PLUS,128,0,0.0001,0.2,0.2,0.25,0.25,0.23500000000000001,91612,0,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.09394531323299725,0.05,0.05,0.1,0.15,0.23500000000000001,0.022912878474779193,1.0,0.29181126815001335,3.4268724656853324,0.567840576171875,568.359375,0,0,0,0,1,0
swatvlinear_(no mean)_normal_KL23_172031_8_0.0001_2_window_8,swat,2,normal_KL,vlinear,128,0,0.0001,0.2,0.25,0.35,0.45,0.35000000000000003,108141,0,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.09107961464578981,0.05,0.05,0.05,0.15,0.35000000000000003,0.08660254037844388,1.0,0.0637114090500063,15.695775920057148,0.6311378479003906,490.375,0,0,0,0,1,0
swatcMLP_(no mean)_normal_KL23_172210_8_0.0001_2_window_8,swat,2,normal_KL,cMLP,128,0,0.0001,0.1,0.25,0.25,0.5,0.29500000000000004,2343603,0,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.05364866924101488,0.0,0.0,0.0,0.0,0.29500000000000004,0.1105667219374799,1.0,0.09911232314998415,10.089562712466396,9.158504486083984,648.12109375,0,0,0,0,1,0
swatdeep_mlp_(no mean)_normal_KL23_172347_8_0.0001_2_window_8,swat,2,normal_KL,deep_mlp,128,0,0.0001,0.15,0.25,0.3,0.45,0.34,9613149,0,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.04281164255837586,0.0,0.0,0.0,0.05,0.34,0.10198039027185571,1.0,0.521427962849998,1.9178104575256072,36.88962173461914,686.1171875,0,0,0,0,1,0
swatGVAR_(no mean)_normal_KL23_172531_8_0.0001_3_window_8,swat,3,normal_KL,GVAR,128,0,0.0001,0.25,0.25,0.35,0.4,0.33499999999999996,3204383,0,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.05347222821537155,0.0,0.0,0.0,0.15,0.33499999999999996,0.07088723439378913,1.0,0.16527662015005262,6.0504625463184825,12.442119598388672,490.9921875,0,0,0,0,1,0
swatcLSTM_(no mean)_normal_KL23_172720_8_0.0001_3_window_8,swat,3,normal_KL,cLSTM,128,0,0.0001,0.3,0.35,0.35,0.35,0.33999999999999997,4732851,0,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.03899214421289609,0.0,0.0,0.0,0.1,0.33999999999999997,0.019999999999999997,1.0,0.3626252378500567,2.7576679602578955,18.272762298583984,701.44140625,0,0,0,0,1,0
swatCUTS_PLUS_(no mean)_normal_KL23_172913_8_0.0001_3_window_8,swat,3,normal_KL,CUTS_PLUS,128,0,0.0001,0.2,0.25,0.35,0.475,0.34500000000000003,91612,0,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.051790925865223034,0.0,0.0,0.05,0.1,0.34500000000000003,0.1004987562112089,1.0,0.288569878349972,3.4653651507840997,0.567840576171875,642.3984375,0,0,0,0,1,0
swatvlinear_(no mean)_normal_KL23_173052_8_0.0001_3_window_8,swat,3,normal_KL,vlinear,128,0,0.0001,0.25,0.25,0.3,0.35,0.305,108141,0,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.08220860570418512,0.0,0.05,0.1,0.25,0.305,0.04716990566028301,1.0,0.06145285254992814,16.272637615764662,0.6311378479003906,511.89453125,0,0,0,0,1,0
swatcMLP_(no mean)_normal_KL23_173231_8_0.0001_3_window_8,swat,3,normal_KL,cMLP,128,0,0.0001,0.1,0.2,0.3,0.55,0.34500000000000003,2343603,0,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.058685313822373186,0.0,0.0,0.0,0.1,0.34500000000000003,0.14739402972983676,1.0,0.10464798770003654,9.555845477568136,9.158504486083984,667.28515625,0,0,0,0,1,0
swatdeep_mlp_(no mean)_normal_KL23_173406_8_0.0001_3_window_8,swat,3,normal_KL,deep_mlp,128,0,0.0001,0.15,0.3,0.35,0.5,0.37,9613149,0,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.035865820487011695,0.0,0.0,0.0,0.05,0.37,0.11661903789690602,1.0,0.5267610791999686,1.8983938629611259,36.88962173461914,646.29296875,0,0,0,0,1,0

swatiTransformer_(no mean)_normal_KL29_171012_8_0.0001_1_window_8,swat,1,normal_KL,iTransformer,128,0,0.0001,0.2,0.25,0.35,0.525,0.36250000000000004,201351,0,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.06907111716809954,0.0,0.1,0.1,0.2,0.36250000000000004,0.1125,1.0,0.08119927339992046,12.315381137400419,0.9864616394042969,351.33984375,0,0,0,0,1,0
swatTimeMixerpp_(no mean)_normal_KL29_171157_8_0.0001_1_window_8,swat,1,normal_KL,TimeMixerpp,128,0,0.0001,0.2,0.25,0.3,0.4,0.315,160485,0,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.08662602412353242,0.0,0.1,0.1,0.15,0.315,0.06726812023536856,1.0,0.11741736809999566,8.516627618057102,3.2719764709472656,574.81640625,0,0,0,0,1,0
swatiTransformer_(no mean)_normal_KL29_171333_8_0.0001_2_window_8,swat,2,normal_KL,iTransformer,128,0,0.0001,0.15,0.15,0.2,0.35,0.23000000000000004,201351,0,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.09524960062798614,0.0,0.1,0.1,0.25,0.23000000000000004,0.08426149773176357,1.0,0.08575845429998026,11.660657927695768,0.9864616394042969,467.77734375,0,0,0,0,1,0
swatTimeMixerpp_(no mean)_normal_KL29_171512_8_0.0001_2_window_8,swat,2,normal_KL,TimeMixerpp,128,0,0.0001,0.15,0.2,0.25,0.375,0.2525,160485,0,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.04831895551496,0.0,0.0,0.0,0.15,0.2525,0.06656763477847175,1.0,0.1055639294499997,9.472932707318833,3.2719764709472656,600.5625,0,0,0,0,1,0
swatiTransformer_(no mean)_normal_KL29_171646_8_0.0001_3_window_8,swat,3,normal_KL,iTransformer,128,0,0.0001,0.15,0.15,0.2,0.375,0.255,201351,0,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.07033552687753403,0.0,0.1,0.15,0.2,0.255,0.09273618495495704,1.0,0.07393034075007562,13.526246326667676,0.9864616394042969,421.85546875,0,0,0,0,1,0
swatTimeMixerpp_(no mean)_normal_KL29_171823_8_0.0001_3_window_8,swat,3,normal_KL,TimeMixerpp,128,0,0.0001,0.15,0.25,0.25,0.325,0.2475,160485,0,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.07042359450636726,0.0,0.0,0.05,0.25,0.2475,0.045345892868042637,1.0,0.11112975974997426,8.998489713735133,3.2719764709472656,602.87109375,0,0,0,0,1,0


==> Scripts/data/RQ2__efficiency_/smaller/RQ_2_WADI_RaspberryPi_Smaller.csv <==
scheme,dataset_name,seed,correlated_KL,architecture,hidden_layer_size,num_attention_heads,lr,AC@1,AC@3,AC@5,AC@10,Avg@10,total_params,flops,window_size,early_stopping,num_epochs,AMOC_Loss,mean_std_recon_loss,outer_hidden_dim,outer_heads_num,num_vars,alpha_lv,time_freq_representation,combine_method,main_model,encoder_alpha,decoder_alpha,encoder_gamma (smooth),decoder_gamma,encoder_lambda (sparse),decoder_lambda,beta,AC@1_metric,AC@3_metric,AC@5_metric,AC@10_metric,AC@1_node,AC@3_node,AC@5_node,AC@10_node,AC@1_service,AC@3_service,AC@5_service,AC@10_service,RCA_coverage,mrr,hr@1,hr@3,hr@5,hr@10,auc@10,std_ac,coverage,avg_time,throughput,model_mem_mb,peak_mem_mb,train_total_time,train_avg_epoch_time,train_throughput,train_peak_mem_mb,temporal_mixer,disable_orth_proj
wadivlinear_(no mean)_normal_KL23_173535_8_0.0001_1_window_8,wadi,1,normal_KL,vlinear,128,0,0.0001,0.3333333333333333,0.26666666666666666,0.3,0.36666666666666664,0.31666666666666665,35328,0,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.11816965487564589,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.26666666666666666,0.31666666666666665,0.03415650255319865,1.0,0.054957254066630414,18.195960059933046,0.5076103210449219,490.80859375,0,0,0,0,1,0
wadiGVAR_(no mean)_normal_KL23_173645_8_0.0001_1_window_8,wadi,1,normal_KL,GVAR,128,0,0.0001,0.06666666666666667,0.23333333333333334,0.23333333333333334,0.27777777777777773,0.2033333333333333,14794759,0,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.08853136745059585,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.2033333333333333,0.07810249675906654,1.0,0.1801148435332531,5.552013262112838,56.81012725830078,551.265625,0,0,0,0,1,0
wadideep_mlp_(no mean)_normal_KL23_173808_8_0.0001_1_window_8,wadi,1,normal_KL,deep_mlp,128,0,0.0001,0.06666666666666667,0.03333333333333333,0.03333333333333333,0.03333333333333333,0.03666666666666667,44384277,0,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.09054530281553719,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.03666666666666667,0.009999999999999998,1.0,0.6326474712666216,1.5806591275831752,169.6851806640625,545.5546875,0,0,0,0,1,0
wadicLSTM_(no mean)_normal_KL23_174106_8_0.0001_1_window_8,wadi,1,normal_KL,cLSTM,128,0,0.0001,0.3333333333333333,0.26666666666666666,0.26666666666666666,0.3333333333333333,0.28,16727551,0,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.12174717885460991,0.06666666666666667,0.13333333333333333,0.13333333333333333,0.2,0.28,0.02666666666666666,1.0,0.9916293607331681,1.0084412983300968,64.18314361572266,621.69921875,0,0,0,0,1,0
wadiCUTS_PLUS_(no mean)_normal_KL23_174321_8_0.0001_1_window_8,wadi,1,normal_KL,CUTS_PLUS,128,0,0.0001,0.13333333333333333,0.23333333333333334,0.23333333333333334,0.23333333333333334,0.22333333333333333,163584,0,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.11381153567979085,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.22333333333333333,0.03,1.0,0.62535825833329,1.5990833840832428,0.9966239929199219,697.72265625,0,0,0,0,1,0
wadiGVAR_(no mean)_normal_KL23_174530_8_0.0001_2_window_8,wadi,2,normal_KL,GVAR,128,0,0.0001,0.06666666666666667,0.03333333333333333,0.06666666666666667,0.06666666666666667,0.056666666666666664,14794759,0,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.0987765294547997,0.06666666666666667,0.06666666666666667,0.13333333333333333,0.13333333333333333,0.056666666666666664,0.015275252316519466,1.0,0.17701362853337438,5.649282534262376,56.81012725830078,547.1796875,0,0,0,0,1,0
wadicLSTM_(no mean)_normal_KL23_174846_8_0.0001_2_window_8,wadi,2,normal_KL,cLSTM,128,0,0.0001,0.26666666666666666,0.26666666666666666,0.28,0.3,0.28133333333333327,16727551,0,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.0967111607917673,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.28133333333333327,0.013154354299509986,1.0,0.9825859539332669,1.0177226694489425,64.18314361572266,636.6953125,0,0,0,0,1,0
wadiCUTS_PLUS_(no mean)_normal_KL23_175102_8_0.0001_2_window_8,wadi,2,normal_KL,CUTS_PLUS,128,0,0.0001,0.13333333333333333,0.23333333333333334,0.23333333333333334,0.31111111111111106,0.23777777777777778,163584,0,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.20809576092184787,0.06666666666666667,0.2,0.3333333333333333,0.7333333333333333,0.23777777777777778,0.04251361437713108,1.0,0.6279924567332273,1.592375814833716,0.9966239929199219,720.35546875,0,0,0,0,1,0
wadivlinear_(no mean)_normal_KL23_175228_8_0.0001_3_window_8,wadi,3,normal_KL,vlinear,128,0,0.0001,0.3333333333333333,0.26666666666666666,0.26666666666666666,0.36666666666666664,0.30333333333333334,35328,0,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.1268055500469617,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.26666666666666666,0.30333333333333334,0.03480102169636849,1.0,0.056473953600107055,17.7072780680633,0.5076103210449219,488.140625,0,0,0,0,1,0
wadiGVAR_(no mean)_normal_KL23_175337_8_0.0001_3_window_8,wadi,3,normal_KL,GVAR,128,0,0.0001,0.06666666666666667,0.03333333333333333,0.06666666666666667,0.06666666666666667,0.06,14794759,0,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.1006488923458071,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.06,0.013333333333333332,1.0,0.17793884306671923,5.6199084065363065,56.81012725830078,547.1171875,0,0,0,0,1,0
wadicLSTM_(no mean)_normal_KL23_175651_8_0.0001_3_window_8,wadi,3,normal_KL,cLSTM,128,0,0.0001,0.3333333333333333,0.26666666666666666,0.26666666666666666,0.27777777777777773,0.27555555555555555,16727551,0,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.10577878370368782,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.2,0.27555555555555555,0.01975154314959019,1.0,0.9837869420665205,1.0164802532339194,64.18314361572266,620.44921875,0,0,0,0,1,0
wadiCUTS_PLUS_(no mean)_normal_KL23_175908_8_0.0001_3_window_8,wadi,3,normal_KL,CUTS_PLUS,128,0,0.0001,0.13333333333333333,0.16666666666666666,0.26666666666666666,0.27777777777777773,0.23555555555555552,163584,0,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.1632569745069745,0.06666666666666667,0.13333333333333333,0.2,0.4666666666666667,0.23555555555555552,0.05461424767753113,1.0,0.6088358141999682,1.6424789354976355,0.9966239929199219,717.3984375,0,0,0,0,1,0
wadideep_mlp_(no mean)_normal_KL24_122429_8_0.0001_1_window_8,wadi,1,normal_KL,deep_mlp,128,0,0.0001,0.06666666666666667,0.03333333333333333,0.03333333333333333,0.03333333333333333,0.03666666666666667,44384277,0,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.09054530281553719,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.03666666666666667,0.009999999999999998,1.0,0.668525216533332,1.4958298883407055,169.6851806640625,270.09375,0,0,0,0,1,0
wadicMLP_(no mean)_normal_KL24_122633_8_0.0001_1_window_8,wadi,1,normal_KL,cMLP,128,0,0.0001,0.26666666666666666,0.26666666666666666,0.26666666666666666,0.26666666666666666,0.26666666666666666,14484223,0,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.09415182490015692,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.26666666666666666,0.0,1.0,0.31845683013334564,3.1401430441334095,55.625526428222656,528.03515625,0,0,0,0,1,0
wadideep_mlp_(no mean)_normal_KL24_122807_8_0.0001_2_window_8,wadi,2,normal_KL,deep_mlp,128,0,0.0001,0.06666666666666667,0.12222222222222222,0.11333333333333333,0.11111111111111112,0.11077777777777778,44384277,0,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.08651627749395778,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.11077777777777778,0.016208898638147146,1.0,0.6301279719333251,1.5869792241278438,169.6851806640625,581.41796875,0,0,0,0,1,0
wadicMLP_(no mean)_normal_KL24_122958_8_0.0001_2_window_8,wadi,2,normal_KL,cMLP,128,0,0.0001,0.26666666666666666,0.26666666666666666,0.26666666666666666,0.3333333333333333,0.29333333333333333,14484223,0,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.0917895915156509,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.29333333333333333,0.03265986323710904,1.0,0.3098811157333254,3.2270440153590085,55.625526428222656,598.4765625,0,0,0,0,1,0
wadideep_mlp_(no mean)_normal_KL24_123124_8_0.0001_3_window_8,wadi,3,normal_KL,deep_mlp,128,0,0.0001,0.06666666666666667,0.03333333333333333,0.03333333333333333,0.03333333333333333,0.03666666666666667,44384277,0,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.10059968182319017,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.03666666666666667,0.009999999999999998,1.0,0.6376883544666725,1.5681641243650202,169.6851806640625,360.70703125,0,0,0,0,1,0
wadicMLP_(no mean)_normal_KL24_123321_8_0.0001_3_window_8,wadi,3,normal_KL,cMLP,128,0,0.0001,0.26666666666666666,0.26666666666666666,0.26666666666666666,0.26666666666666666,0.26666666666666666,14484223,0,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.09197427412665446,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.26666666666666666,0.0,1.0,0.3023853762666628,3.3070382316310694,55.625526428222656,596.29296875,0,0,0,0,1,0


wadivlinear_(no mean)_normal_KL26_132343_8_0.0001_2_window_8,wadi,2,normal_KL,vlinear,128,0,0.0001,0.3333333333333333,0.26666666666666666,0.3,0.4,0.31,35328,0,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.11774514060992726,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.26666666666666666,0.31,0.039581140290126396,1.0,0.0813789886666882,12.288184166256928,0.5076103210449219,399.1328125,0,0,0,0,1,0

wadiiTransformer_(no mean)_normal_KL28_205607_8_0.0001_1_window_8,wadi,1,normal_KL,iTransformer,128,0,0.0001,0.26666666666666666,0.26666666666666666,0.26666666666666666,0.26666666666666666,0.26666666666666666,201351,0,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.016561482708133176,0.0,0.0,0.0,0.0,0.26666666666666666,0.0,1.0,0.10432317206666539,9.585598100496526,1.1406936645507812,413.015625,0,0,0,0,1,0
wadiTimeMixerpp_(no mean)_normal_KL28_205737_8_0.0001_1_window_8,wadi,1,normal_KL,TimeMixerpp,128,0,0.0001,0.26666666666666666,0.36666666666666664,0.43333333333333335,0.43333333333333335,0.40333333333333343,199929,0,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.08958074185931285,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.40333333333333343,0.05259911279353168,1.0,0.11295254800002112,8.853275270955491,3.5766754150390625,443.1484375,0,0,0,0,1,0
wadiiTransformer_(no mean)_normal_KL29_171941_8_0.0001_2_window_8,wadi,2,normal_KL,iTransformer,128,0,0.0001,0.3333333333333333,0.3,0.3,0.3777777777777778,0.32222222222222224,201351,0,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.12034448633007,0.06666666666666667,0.13333333333333333,0.13333333333333333,0.26666666666666666,0.32222222222222224,0.02939723678960658,1.0,0.07920676913336137,12.625183566271819,1.1406936645507812,484.6875,0,0,0,0,1,0
wadiTimeMixerpp_(no mean)_normal_KL29_172050_8_0.0001_2_window_8,wadi,2,normal_KL,TimeMixerpp,128,0,0.0001,0.26666666666666666,0.23333333333333334,0.3,0.3,0.2833333333333333,199929,0,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.08677575963841892,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.2833333333333333,0.026874192494328493,1.0,0.08651753026673153,11.558351202548469,3.5766754150390625,492.46875,0,0,0,0,1,0
wadiiTransformer_(no mean)_normal_KL29_172159_8_0.0001_3_window_8,wadi,3,normal_KL,iTransformer,128,0,0.0001,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.3333333333333333,0.33333333333333337,201351,0,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.01617010111628693,0.0,0.0,0.0,0.0,0.33333333333333337,5.551115123125783e-17,1.0,0.07842295193319539,12.751369023342175,1.1406936645507812,489.859375,0,0,0,0,1,0
wadiTimeMixerpp_(no mean)_normal_KL29_172309_8_0.0001_3_window_8,wadi,3,normal_KL,TimeMixerpp,128,0,0.0001,0.26666666666666666,0.25555555555555554,0.24666666666666667,0.3111111111111111,0.26744444444444443,199929,0,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.0911888605890122,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.13333333333333333,0.26744444444444443,0.029698276958789845,1.0,0.08836609533336741,11.316557512555336,3.5766754150390625,492.4609375,0,0,0,0,1,0


==> Scripts/data/RQ3__ablations_/3_Ablations_BATADAL_window8.csv <==
scheme,dataset_name,seed,correlated_KL,architecture,hidden_layer_size,num_attention_heads,lr,AC@1,AC@3,AC@5,AC@10,Avg@10,total_params,window_size,early_stopping,num_epochs,AMOC_Loss,mean_std_recon_loss,outer_hidden_dim,outer_heads_num,num_vars,alpha_lv,time_freq_representation,combine_method,main_model,encoder_alpha,decoder_alpha,encoder_gamma (smooth),decoder_gamma,encoder_lambda (sparse),decoder_lambda,beta,AC@1_metric,AC@3_metric,AC@5_metric,AC@10_metric,AC@1_node,AC@3_node,AC@5_node,AC@10_node,AC@1_service,AC@3_service,AC@5_service,AC@10_service,RCA_coverage,mrr,hr@1,hr@3,hr@5,hr@10,auc@10,std_ac,coverage,avg_time,throughput,model_mem_mb,peak_mem_mb,train_total_time,train_avg_epoch_time,train_throughput,train_peak_mem_mb,temporal_mixer,disable_orth_proj,use_MoM,latent_mode,context,pool,coeff_mode,predictor,batch_size
vlinear_batadal_ws_16_seed_1_numvars_43_22_145104_,batadal,1,normal_KL,vlinear,256,0,0.0001,0.5714285714285714,0.23809523809523808,0.17142857142857146,0.2261904761904762,0.24551020408163268,279445,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.4792568542568542,0.42857142857142855,0.42857142857142855,0.42857142857142855,0.7142857142857143,0.24551020408163268,0.12139796485403705,1.0,0.14641026088169642,6.830122383348718,1.839141845703125,30.57275390625,42.28787541389465,0.21143937706947327,2066.786263073475,3889.5498046875,1,0,0,mul,linear_attn,max,symmetric,linear,256
vlinear_batadal_ws_16_seed_1_numvars_43_22_145252_,batadal,1,normal_KL,vlinear,256,0,0.0001,0.42857142857142855,0.2857142857142857,0.17142857142857146,0.24404761904761904,0.2545748299319728,82836,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.36525556168413315,0.14285714285714285,0.5714285714285714,0.5714285714285714,0.7142857142857143,0.2545748299319728,0.07717706749929198,1.0,0.17747095652988978,5.634724799781981,1.0891380310058594,21.29833984375,25.061344385147095,0.12530672192573547,3487.442599120846,1342.6630859375,1,0,0,mul,gate,max,symmetric,linear,256
vlinear_batadal_ws_16_seed_1_numvars_43_22_145429_,batadal,1,normal_KL,vlinear,256,0,0.0001,0.42857142857142855,0.19047619047619047,0.17142857142857146,0.19166666666666668,0.21586734693877552,279445,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.2765873015873016,0.14285714285714285,0.14285714285714285,0.42857142857142855,0.8571428571428571,0.21586734693877552,0.07780131950530247,1.0,0.23108390399387904,4.327432515708614,1.838165283203125,30.57177734375,44.808260917663574,0.22404130458831786,1950.5331876325201,3889.5498046875,1,1,0,mul,linear_attn,max,symmetric,linear,256
vlinear_batadal_ws_16_seed_1_numvars_43_22_145624_,batadal,1,normal_KL,vlinear,256,0,0.0001,0.42857142857142855,0.3333333333333333,0.19999999999999998,0.20238095238095238,0.24836734693877555,414869,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.29145781119465336,0.14285714285714285,0.42857142857142855,0.42857142857142855,0.7142857142857143,0.24836734693877555,0.08709127714565564,1.0,0.18652963638305664,5.361078375483472,2.355743408203125,32.63916015625,43.98745679855347,0.21993728399276732,1986.930055998922,3891.6162109375,1,0,0,mul,linear_attn,max,symmetric,mlp,256
vlinear_batadal_ws_16_seed_2_numvars_43_22_145815_,batadal,2,normal_KL,vlinear,256,0,0.0001,0.42857142857142855,0.2857142857142857,0.17142857142857146,0.21547619047619046,0.2369387755102041,279445,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.40447845804988664,0.2857142857142857,0.42857142857142855,0.42857142857142855,0.7142857142857143,0.2369387755102041,0.08782322805181582,1.0,0.23623085021972656,4.233147360176984,1.839141845703125,30.57275390625,44.29799747467041,0.22148998737335204,1973.001150897968,3889.5498046875,1,0,0,mul,linear_attn,max,symmetric,linear,256
vlinear_batadal_ws_16_seed_2_numvars_43_22_150012_,batadal,2,normal_KL,vlinear,256,0,0.0001,0.42857142857142855,0.2857142857142857,0.19999999999999998,0.1976190476190476,0.23479591836734698,82836,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.3431467181467181,0.14285714285714285,0.5714285714285714,0.5714285714285714,0.7142857142857143,0.23479591836734698,0.07508753587868881,1.0,0.1657053061894008,6.0348097655786725,1.0891380310058594,21.29833984375,25.527058839797974,0.12763529419898986,3423.8178612155266,1342.6630859375,1,0,0,mul,gate,max,symmetric,linear,256
vlinear_batadal_ws_16_seed_2_numvars_43_22_150157_,batadal,2,normal_KL,vlinear,256,0,0.0001,0.42857142857142855,0.19047619047619047,0.14285714285714285,0.22023809523809526,0.23005102040816325,279445,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.30862193362193363,0.14285714285714285,0.2857142857142857,0.42857142857142855,0.7142857142857143,0.23005102040816325,0.07522441820367352,1.0,0.27740396772112164,3.604851106546951,1.838165283203125,30.57177734375,47.87966990470886,0.2393983495235443,1825.4094101723203,3889.548828125,1,1,0,mul,linear_attn,max,symmetric,linear,256
vlinear_batadal_ws_16_seed_2_numvars_43_22_150402_,batadal,2,normal_KL,vlinear,256,0,0.0001,0.42857142857142855,0.19047619047619047,0.17142857142857146,0.21547619047619046,0.21243197278911566,414869,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.2538897610326182,0.14285714285714285,0.14285714285714285,0.42857142857142855,0.7142857142857143,0.21243197278911566,0.08066495055043649,1.0,0.2203552382332938,4.53812674487585,2.355743408203125,32.63916015625,47.17556309700012,0.2358778154850006,1852.654091701933,3891.6162109375,1,0,0,mul,linear_attn,max,symmetric,mlp,256
vlinear_batadal_ws_16_seed_3_numvars_43_22_150609_,batadal,3,normal_KL,vlinear,256,0,0.0001,0.42857142857142855,0.23809523809523808,0.14285714285714285,0.1976190476190476,0.22074829931972792,279445,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.38855390641104925,0.2857142857142857,0.42857142857142855,0.42857142857142855,0.7142857142857143,0.22074829931972792,0.07861853286616476,1.0,0.24339400018964494,4.108564710801546,1.839141845703125,30.57275390625,44.714040756225586,0.22357020378112794,1954.6432959725564,3889.5498046875,1,0,0,mul,linear_attn,max,symmetric,linear,256
vlinear_batadal_ws_16_seed_3_numvars_43_22_150807_,batadal,3,normal_KL,vlinear,256,0,0.0001,0.42857142857142855,0.23809523809523808,0.17142857142857146,0.2261904761904762,0.21789115646258503,82836,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.3294070117378388,0.14285714285714285,0.42857142857142855,0.5714285714285714,0.7142857142857143,0.21789115646258503,0.08192128678192773,1.0,0.22401486124311173,4.4639895516340395,1.0891380310058594,21.29833984375,27.00350260734558,0.1350175130367279,3236.61716299815,1342.6630859375,1,0,0,mul,gate,max,symmetric,linear,256
vlinear_batadal_ws_16_seed_3_numvars_43_22_151005_,batadal,3,normal_KL,vlinear,256,0,0.0001,0.42857142857142855,0.14285714285714285,0.1142857142857143,0.21547619047619046,0.18362244897959182,279445,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.30641202426916714,0.14285714285714285,0.2857142857142857,0.42857142857142855,0.8571428571428571,0.18362244897959182,0.08859656457282689,1.0,0.49783216203962055,2.008709111727526,1.838165283203125,30.57177734375,45.044591426849365,0.22522295713424684,1940.2995394449106,3889.548828125,1,1,0,mul,linear_attn,max,symmetric,linear,256
vlinear_batadal_ws_16_seed_3_numvars_43_22_151204_,batadal,3,normal_KL,vlinear,256,0,0.0001,0.42857142857142855,0.2857142857142857,0.17142857142857146,0.14523809523809522,0.212891156462585,414869,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.20224668814894378,0.0,0.42857142857142855,0.42857142857142855,0.5714285714285714,0.212891156462585,0.08921703870027717,1.0,0.24215963908604213,4.129507310855747,2.355743408203125,32.63916015625,46.865678548812866,0.23432839274406433,1864.9041837507737,3891.6162109375,1,0,0,mul,linear_attn,max,symmetric,mlp,256
vlinear_batadal_ws_16_seed_1_numvars_43_22_191552_,batadal,1,normal_KL,vlinear,256,0,0.0001,0.42857142857142855,0.23809523809523808,0.17142857142857146,0.2261904761904762,0.23408163265306126,278421,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.33232420732420737,0.14285714285714285,0.42857142857142855,0.42857142857142855,0.5714285714285714,0.23408163265306126,0.08371159465475939,1.0,0.17926498821803502,5.578334118337306,1.835235595703125,30.55712890625,39.86298847198486,0.1993149423599243,2192.5099785587695,3727.5380859375,0,0,0,mul,linear_attn,max,symmetric,linear,256
vlinear_batadal_ws_16_seed_2_numvars_43_22_191737_,batadal,2,normal_KL,vlinear,256,0,0.0001,0.42857142857142855,0.23809523809523808,0.17142857142857146,0.21547619047619046,0.21909863945578228,278421,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.3695072623644053,0.14285714285714285,0.5714285714285714,0.5714285714285714,0.7142857142857143,0.21909863945578228,0.08131610429727346,1.0,0.2125401837485177,4.704992638865987,1.835235595703125,30.55712890625,39.031163930892944,0.1951558196544647,2239.2363229225507,3727.5380859375,0,0,0,mul,linear_attn,max,symmetric,linear,256
vlinear_batadal_ws_16_seed_3_numvars_43_22_191919_,batadal,3,normal_KL,vlinear,256,0,0.0001,0.42857142857142855,0.23809523809523808,0.14285714285714285,0.1976190476190476,0.22789115646258504,278421,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.40770715770715776,0.2857142857142857,0.42857142857142855,0.42857142857142855,0.7142857142857143,0.22789115646258504,0.08732028541996126,1.0,0.21898964473179408,4.566425966053064,1.835235595703125,30.55712890625,40.22887372970581,0.20114436864852905,2172.5689013128417,3727.5380859375,0,0,0,mul,linear_attn,max,symmetric,linear,256

vlinear_batadal_ws_16_seed_1_numvars_43_25_125917_,batadal,1,normal_KL,vlinear,256,0,0.0001,0.5714285714285714,0.23809523809523808,0.17142857142857146,0.2261904761904762,0.24551020408163268,279445,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.0,0.0,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.4792568542568542,0.42857142857142855,0.42857142857142855,0.42857142857142855,0.7142857142857143,0.24551020408163268,0.12139796485403705,1.0,0.20432288306100027,4.894214416999253,1.839141845703125,30.57275390625,42.94340658187866,0.2147170329093933,2035.236767566577,3889.5498046875,1,0,0,mul,linear_attn,max,symmetric,linear,256
vlinear_batadal_ws_16_seed_1_numvars_43_25_130110_,batadal,1,normal_KL,vlinear,256,0,0.0001,0.5714285714285714,0.23809523809523808,0.17142857142857146,0.2261904761904762,0.24551020408163268,279445,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.0,0.0,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.4792568542568542,0.42857142857142855,0.42857142857142855,0.42857142857142855,0.7142857142857143,0.24551020408163268,0.12139796485403705,1.0,0.23186734744480678,4.312810799019633,1.839141845703125,30.57275390625,45.252625942230225,0.22626312971115112,1931.3796311306967,3889.5498046875,1,0,0,mul,linear_attn,max,symmetric,linear,256
vlinear_batadal_ws_16_seed_2_numvars_43_25_130259_,batadal,2,normal_KL,vlinear,256,0,0.0001,0.42857142857142855,0.2857142857142857,0.17142857142857146,0.21547619047619046,0.2369387755102041,279445,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.0,0.0,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.40447845804988664,0.2857142857142857,0.42857142857142855,0.42857142857142855,0.7142857142857143,0.2369387755102041,0.08782322805181582,1.0,0.23030744280133927,4.3420220720464915,1.839141845703125,30.57275390625,44.06321954727173,0.22031609773635863,1983.5137082127167,3889.5498046875,1,0,0,mul,linear_attn,max,symmetric,linear,256
vlinear_batadal_ws_16_seed_2_numvars_43_25_130452_,batadal,2,normal_KL,vlinear,256,0,0.0001,0.42857142857142855,0.2857142857142857,0.17142857142857146,0.21547619047619046,0.2369387755102041,279445,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.0,0.0,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.40447845804988664,0.2857142857142857,0.42857142857142855,0.42857142857142855,0.7142857142857143,0.2369387755102041,0.08782322805181582,1.0,0.2532813549041748,3.9481785004598344,1.839141845703125,30.57275390625,43.057706117630005,0.21528853058815003,2029.834096624437,3889.5498046875,1,0,0,mul,linear_attn,max,symmetric,linear,256
vlinear_batadal_ws_16_seed_3_numvars_43_25_130643_,batadal,3,normal_KL,vlinear,256,0,0.0001,0.42857142857142855,0.23809523809523808,0.14285714285714285,0.1976190476190476,0.22074829931972792,279445,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.0,0.0,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.38855390641104925,0.2857142857142857,0.42857142857142855,0.42857142857142855,0.7142857142857143,0.22074829931972792,0.07861853286616476,1.0,0.2331899915422712,4.288348712507785,1.839141845703125,30.57275390625,44.85207509994507,0.22426037549972533,1948.6277904699898,3889.5498046875,1,0,0,mul,linear_attn,max,symmetric,linear,256
vlinear_batadal_ws_16_seed_3_numvars_43_25_130838_,batadal,3,normal_KL,vlinear,256,0,0.0001,0.42857142857142855,0.23809523809523808,0.14285714285714285,0.1976190476190476,0.22074829931972792,279445,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.0,0.0,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.38855390641104925,0.2857142857142857,0.42857142857142855,0.42857142857142855,0.7142857142857143,0.22074829931972792,0.07861853286616476,1.0,0.40474636214120047,2.4706831080822376,1.839141845703125,30.57275390625,43.37090277671814,0.2168545138835907,2015.1759452634,3889.5498046875,1,0,0,mul,linear_attn,max,symmetric,linear,256


vlinear_batadal_ws_16_seed_1_numvars_43_25_133219_,batadal,1,normal_KL,vlinear,256,0,0.0001,0.42857142857142855,0.23809523809523808,0.19999999999999998,0.27261904761904765,0.2552891156462585,279445,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.0,0.0,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.4099906629318394,0.2857142857142857,0.42857142857142855,0.5714285714285714,0.5714285714285714,0.2552891156462585,0.07709832703477373,1.0,0.16595349993024552,6.025784333685794,1.839141845703125,30.57275390625,40.51646065711975,0.20258230328559876,2157.147948821182,3889.5498046875,1,0,0,mul,linear_attn,max,symmetric,linear,256
vlinear_batadal_ws_16_seed_1_numvars_43_25_133351_,batadal,1,normal_KL,vlinear,256,0,0.0001,0.42857142857142855,0.23809523809523808,0.19999999999999998,0.27261904761904765,0.2552891156462585,279445,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.0,0.0,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.4099906629318394,0.2857142857142857,0.42857142857142855,0.5714285714285714,0.5714285714285714,0.2552891156462585,0.07709832703477373,1.0,0.18824945177350724,5.312100463395518,1.839141845703125,30.57275390625,41.618919134140015,0.20809459567070007,2100.006483068556,3889.5498046875,1,0,0,mul,linear_attn,max,symmetric,linear,256
vlinear_batadal_ws_16_seed_2_numvars_43_25_133528_,batadal,2,normal_KL,vlinear,256,0,0.0001,0.2857142857142857,0.23809523809523808,0.17142857142857146,0.20476190476190476,0.2065986394557823,279445,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.0,0.0,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.44331678617392906,0.2857142857142857,0.5714285714285714,0.5714285714285714,0.8571428571428571,0.2065986394557823,0.0447696967144407,1.0,0.21219141142708914,4.712726086671085,1.839141845703125,30.57275390625,41.02191090583801,0.20510955452919005,2130.568714866028,3889.5498046875,1,0,0,mul,linear_attn,max,symmetric,linear,256
vlinear_batadal_ws_16_seed_2_numvars_43_25_133705_,batadal,2,normal_KL,vlinear,256,0,0.0001,0.2857142857142857,0.23809523809523808,0.17142857142857146,0.20476190476190476,0.2065986394557823,279445,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.0,0.0,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.44331678617392906,0.2857142857142857,0.5714285714285714,0.5714285714285714,0.8571428571428571,0.2065986394557823,0.0447696967144407,1.0,0.20911550521850586,4.782046166089382,1.839141845703125,30.57275390625,41.92440891265869,0.20962204456329345,2084.70440649696,3889.5498046875,1,0,0,mul,linear_attn,max,symmetric,linear,256
vlinear_batadal_ws_16_seed_3_numvars_43_25_133847_,batadal,3,normal_KL,vlinear,256,0,0.0001,0.42857142857142855,0.2857142857142857,0.17142857142857146,0.2630952380952381,0.2527721088435374,279445,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.0,0.0,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.4091269841269841,0.2857142857142857,0.42857142857142855,0.42857142857142855,0.8571428571428571,0.2527721088435374,0.07937590811288668,1.0,0.2330599852970668,4.290740852512126,1.839141845703125,30.57275390625,43.226380586624146,0.21613190293312073,2021.9134429923754,3889.5498046875,1,0,0,mul,linear_attn,max,symmetric,linear,256
vlinear_batadal_ws_16_seed_3_numvars_43_25_134034_,batadal,3,normal_KL,vlinear,256,0,0.0001,0.42857142857142855,0.2857142857142857,0.17142857142857146,0.2630952380952381,0.2527721088435374,279445,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.0,0.0,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.4091269841269841,0.2857142857142857,0.42857142857142855,0.42857142857142855,0.8571428571428571,0.2527721088435374,0.07937590811288668,1.0,0.2209486620766776,4.525938245568384,1.839141845703125,30.57275390625,42.09003782272339,0.21045018911361693,2076.5008662647215,3889.5498046875,1,0,0,mul,linear_attn,max,symmetric,linear,256


==> Scripts/data/RQ3__ablations_/Ablations_SWAT_window8.csv <==
scheme,dataset_name,seed,correlated_KL,architecture,hidden_layer_size,num_attention_heads,lr,AC@1,AC@3,AC@5,AC@10,Avg@10,total_params,window_size,early_stopping,num_epochs,AMOC_Loss,mean_std_recon_loss,outer_hidden_dim,outer_heads_num,num_vars,alpha_lv,time_freq_representation,combine_method,main_model,encoder_alpha,decoder_alpha,encoder_gamma (smooth),decoder_gamma,encoder_lambda (sparse),decoder_lambda,beta,AC@1_metric,AC@3_metric,AC@5_metric,AC@10_metric,AC@1_node,AC@3_node,AC@5_node,AC@10_node,AC@1_service,AC@3_service,AC@5_service,AC@10_service,RCA_coverage,mrr,hr@1,hr@3,hr@5,hr@10,auc@10,std_ac,coverage,avg_time,throughput,model_mem_mb,peak_mem_mb,train_total_time,train_avg_epoch_time,train_throughput,train_peak_mem_mb,temporal_mixer,disable_orth_proj,use_MoM,latent_mode,context,pool,coeff_mode,predictor,batch_size
vlinear_swat_ws_8_seed_1_numvars_51_14_075923_,swat,1,normal_KL,vlinear,128,0,0.0001,0.15,0.3,0.45,0.45,0.375,73709,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.10616010017310182,0.0,0.15,0.2,0.3,0.375,0.11011357772772622,1.0,0.13710372447967528,7.293747881723252,0.4997901916503906,20.3349609375,260.9507625102997,4.578083552812275,10812.166145284355,1541.26708984375,0,0,0,mul,linear_attn,max,symmetric,linear,512
vlinear_swat_ws_8_seed_1_numvars_51_14_080719_,swat,1,normal_KL,vlinear,128,0,0.0001,0.2,0.3,0.4,0.4,0.355,74221,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.13450780814252034,0.05,0.1,0.15,0.3,0.355,0.07228416147400482,1.0,0.12388103008270264,8.07226093722665,0.5017433166503906,20.3427734375,1110.8961901664734,5.554480950832367,8911.543749660772,1631.27294921875,1,0,0,mul,linear_attn,max,symmetric,linear,512
vlinear_swat_ws_8_seed_1_numvars_51_14_083228_,swat,1,normal_KL,vlinear,128,0,0.0001,0.2,0.3,0.3,0.4,0.325,74221,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.0,0.0,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.09276293324333229,0.05,0.05,0.05,0.15,0.325,0.07500000000000001,1.0,0.12790879011154174,7.8180709795469,0.5017433166503906,20.3427734375,1115.0531885623932,5.575265942811966,8878.320874328456,1631.27294921875,1,0,0,mul,linear_attn,max,symmetric,linear,512
vlinear_swat_ws_8_seed_1_numvars_51_14_085738_,swat,1,normal_KL,vlinear,128,0,0.0001,0.15,0.25,0.35,0.5,0.36500000000000005,74221,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.0,0.0,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.07142426233318701,0.0,0.05,0.1,0.2,0.36500000000000005,0.11629703349613008,1.0,0.19138160943984986,5.225162453836998,0.5017433166503906,20.3427734375,1110.5981798171997,5.552990899085999,8913.935012597867,1631.27197265625,1,0,0,mul,linear_attn,max,symmetric,linear,512
vlinear_swat_ws_8_seed_1_numvars_51_14_153119_,swat,1,normal_KL,vlinear,128,0,0.0001,0.2,0.25,0.3,0.35,0.28500000000000003,74221,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.12037545510174845,0.0,0.1,0.25,0.4,0.28500000000000003,0.03905124837953326,1.0,0.1591074585914612,6.285060479582488,0.5014991760253906,20.341796875,1096.8633925914764,5.484316962957382,9025.55420015476,1631.271484375,1,1,0,mul,linear_attn,max,symmetric,linear,512
vlinear_swat_ws_8_seed_2_numvars_51_21_051744_,swat,2,normal_KL,vlinear,128,0,0.0001,0.25,0.25,0.35,0.4,0.315,74221,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.08259648065826761,0.0,0.1,0.15,0.2,0.315,0.05499999999999999,1.0,0.2021995186805725,4.945610190001312,0.5017433166503906,20.3427734375,1157.9850206375122,5.789925103187561,8549.160674418574,1631.27197265625,1,0,0,mul,linear_attn,max,symmetric,linear,512
vlinear_swat_ws_8_seed_2_numvars_51_21_054358_,swat,2,normal_KL,vlinear,128,0,0.0001,0.2,0.25,0.25,0.45,0.31500000000000006,74733,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.1105713558465552,0.0,0.1,0.2,0.4,0.31500000000000006,0.08674675786448736,1.0,0.46724222898483275,2.1402175102466203,0.5036964416503906,20.34765625,1292.8596212863922,6.464298106431961,7657.289188249009,1811.97412109375,1,0,0,gate,linear_attn,max,symmetric,linear,512
vlinear_swat_ws_8_seed_2_numvars_51_21_061311_,swat,2,normal_KL,vlinear,128,0,0.0001,0.15,0.2,0.25,0.35,0.27999999999999997,74221,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.10332632082935181,0.05,0.1,0.1,0.15,0.27999999999999997,0.07483314773547882,1.0,0.15286674499511718,6.541645143500253,0.5017433166503906,20.3427734375,1199.6346657276154,5.998173328638077,8252.345720599418,1541.27197265625,1,0,0,add,linear_attn,max,symmetric,linear,512
vlinear_swat_ws_8_seed_2_numvars_51_21_064040_,swat,2,normal_KL,vlinear,128,0,0.0001,0.2,0.3,0.3,0.4,0.33499999999999996,74221,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.1125564934695584,0.0,0.1,0.2,0.3,0.33499999999999996,0.06344288770224761,1.0,0.3433400273323059,2.9125645727060467,0.5014991760253906,20.341796875,1203.3493688106537,6.0167468440532685,8226.870979111078,1631.271484375,1,1,0,mul,linear_attn,max,symmetric,linear,512
vlinear_swat_ws_8_seed_2_numvars_51_21_070722_,swat,2,normal_KL,vlinear,128,0,0.0001,0.2,0.25,0.35,0.45,0.35000000000000003,108141,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.09107961464578981,0.05,0.05,0.05,0.15,0.35000000000000003,0.08660254037844388,1.0,0.3589031219482422,2.786267209300595,0.6311378479003906,20.8603515625,1242.2571096420288,6.211285548210144,7969.203736618376,1631.79052734375,1,0,0,mul,linear_attn,max,symmetric,mlp,512
vlinear_swat_ws_8_seed_2_numvars_51_21_073534_,swat,2,normal_KL,vlinear,128,0,0.0001,0.25,0.4,0.45,0.45,0.41000000000000003,74221,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.09575747152472276,0.0,0.1,0.1,0.2,0.41000000000000003,0.07,1.0,0.1812973737716675,5.51579970076917,0.5017433166503906,20.3427734375,1220.8594698905945,6.104297349452972,8108.877593329523,1631.27294921875,1,0,0,mul,linear_attn,max,symmetric,linear,512
vlinear_swat_ws_8_seed_2_numvars_51_21_080307_,swat,2,normal_KL,vlinear,128,0,0.0001,0.25,0.3,0.35,0.4,0.355,74221,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.0,0.0,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.10942613021352213,0.0,0.05,0.25,0.45,0.355,0.052201532544552766,1.0,0.16927319765090942,5.9076097922028445,0.5017433166503906,20.3427734375,1228.366278886795,6.141831394433975,8059.322508406595,1631.27197265625,1,0,0,mul,linear_attn,max,symmetric,linear,512
vlinear_swat_ws_8_seed_2_numvars_51_21_083057_,swat,2,normal_KL,vlinear,128,0,0.0001,0.2,0.25,0.4,0.4,0.35,74221,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.0,0.0,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.09518278244205353,0.0,0.1,0.2,0.25,0.35,0.07745966692414834,1.0,0.19285699129104614,5.185189260216503,0.5017433166503906,20.3427734375,1221.4129738807678,6.107064869403839,8105.202918015181,1631.27197265625,1,0,0,mul,linear_attn,max,symmetric,linear,512
vlinear_swat_ws_8_seed_3_numvars_51_21_085843_,swat,3,normal_KL,vlinear,128,0,0.0001,0.15,0.25,0.35,0.45,0.335,74221,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.08246851554744962,0.0,0.1,0.15,0.2,0.335,0.0895823643358446,1.0,0.21608742475509643,4.62775657182899,0.5017433166503906,20.3427734375,1223.947083234787,6.119735416173935,8088.4215793346875,1631.27197265625,1,0,0,mul,linear_attn,max,symmetric,linear,512
vlinear_swat_ws_8_seed_3_numvars_51_21_092630_,swat,3,normal_KL,vlinear,128,0,0.0001,0.2,0.3,0.35,0.4,0.33999999999999997,74733,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.1372582558405578,0.05,0.1,0.15,0.3,0.33999999999999997,0.066332495807108,1.0,0.18275095224380494,5.471927712124405,0.5036964416503906,20.34765625,1293.3489315509796,6.466744657754898,7654.392220456853,1811.97314453125,1,0,0,gate,linear_attn,max,symmetric,linear,512
vlinear_swat_ws_8_seed_3_numvars_51_21_095535_,swat,3,normal_KL,vlinear,128,0,0.0001,0.2,0.3,0.3,0.5,0.335,74221,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.12050254782293539,0.05,0.1,0.1,0.25,0.335,0.08381527307120105,1.0,0.208018159866333,4.807272598904699,0.5017433166503906,20.3427734375,1194.4014616012573,5.972007308006287,8288.50291821309,1541.27294921875,1,0,0,add,linear_attn,max,symmetric,linear,512
vlinear_swat_ws_8_seed_3_numvars_51_21_102302_,swat,3,normal_KL,vlinear,128,0,0.0001,0.25,0.25,0.4,0.4,0.34500000000000003,74221,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.09727095949313401,0.0,0.05,0.2,0.35,0.34500000000000003,0.06873863542433761,1.0,0.39797786474227903,2.5127025611024276,0.5014991760253906,20.341796875,1210.342856645584,6.051714283227921,8179.3352566535505,1631.271484375,1,1,0,mul,linear_attn,max,symmetric,linear,512
vlinear_swat_ws_8_seed_3_numvars_51_21_105007_,swat,3,normal_KL,vlinear,128,0,0.0001,0.25,0.25,0.3,0.35,0.305,108141,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.08220860570418512,0.0,0.05,0.1,0.25,0.305,0.04716990566028301,1.0,0.3771794319152832,2.651258036319982,0.6311378479003906,20.8603515625,1268.533648967743,6.342668244838714,7804.128812866626,1631.79052734375,1,0,0,mul,linear_attn,max,symmetric,mlp,512
vlinear_swat_ws_8_seed_3_numvars_51_21_111914_,swat,3,normal_KL,vlinear,128,0,0.0001,0.2,0.25,0.35,0.45,0.3350000000000001,74221,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.13255645452505244,0.05,0.1,0.1,0.35,0.3350000000000001,0.08674675786448736,1.0,0.19650585651397706,5.088906853668618,0.5017433166503906,20.3427734375,1204.9898211956024,6.0249491059780125,8215.67105867942,1631.27197265625,1,0,0,mul,linear_attn,max,symmetric,linear,512
vlinear_swat_ws_8_seed_3_numvars_51_21_114641_,swat,3,normal_KL,vlinear,128,0,0.0001,0.2,0.25,0.35,0.4,0.33499999999999996,74221,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.0,0.0,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.09271076350235942,0.0,0.1,0.2,0.25,0.33499999999999996,0.07088723439378912,1.0,0.18886189460754393,5.294874342323027,0.5017433166503906,20.3427734375,1211.9000260829926,6.059500130414963,8168.825634897748,1631.27197265625,1,0,0,mul,linear_attn,max,symmetric,linear,512
vlinear_swat_ws_8_seed_3_numvars_51_21_121415_,swat,3,normal_KL,vlinear,128,0,0.0001,0.15,0.3,0.4,0.4,0.345,74221,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.0,0.0,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.1165708180037279,0.05,0.05,0.15,0.25,0.345,0.08200609733428363,1.0,0.20593063831329345,4.85600398362601,0.5017433166503906,20.3427734375,1216.6831772327423,6.083415886163712,8136.7114999620335,1631.27197265625,1,0,0,mul,linear_attn,max,symmetric,linear,512
vlinear_swat_ws_8_seed_1_numvars_51_21_162449_,swat,1,normal_KL,vlinear,128,0,0.0001,0.1,0.35,0.5,0.55,0.43500000000000005,25068,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.13406268075473082,0.05,0.15,0.15,0.3,0.43500000000000005,0.15660459763365825,1.0,0.24724719524383545,4.0445352636409035,0.314239501953125,18.45458984375,554.4299783706665,4.582065936947657,10802.769030638121,774.26123046875,1,0,0,mul,gate,max,symmetric,linear,512
vlinear_swat_ws_8_seed_2_numvars_51_21_164130_,swat,2,normal_KL,vlinear,128,0,0.0001,0.1,0.35,0.5,0.55,0.43,25068,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.17471551357271445,0.1,0.15,0.15,0.35,0.43,0.1646207763315433,1.0,0.28599441051483154,3.4965718322950945,0.314239501953125,18.45458984375,596.3957691192627,5.186050166254458,9544.643498068948,774.26123046875,1,0,0,mul,gate,max,symmetric,linear,512
vlinear_swat_ws_8_seed_3_numvars_51_21_165918_,swat,3,normal_KL,vlinear,128,0,0.0001,0.1,0.35,0.5,0.55,0.425,25068,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.1689947542585754,0.1,0.1,0.2,0.45,0.425,0.16163229875244614,1.0,0.2855021595954895,3.5026004756560813,0.314239501953125,18.45458984375,507.3676390647888,4.8320727529979886,10243.844107953273,774.26123046875,1,0,0,mul,gate,max,symmetric,linear,512

vlinear_swat_ws_8_seed_1_numvars_51_23_145849_,swat,1,normal_KL,vlinear,128,0,0.0001,0.25,0.3,0.45,0.45,0.38500000000000006,108141,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.054005415849284144,0.0,0.05,0.05,0.05,0.38500000000000006,0.08381527307120105,1.0,0.23084498643875123,4.331911277030589,0.6311378479003906,20.8603515625,1255.4239614009857,6.2771198070049286,7885.622948404103,1631.78955078125,1,0,0,mul,linear_attn,max,symmetric,mlp,512


vlinear_swat_ws_8_seed_1_numvars_51_25_143103_,swat,1,normal_KL,vlinear,128,0,0.0001,0.25,0.25,0.3,0.4,0.315,74221,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.058033142871191455,0.0,0.0,0.05,0.2,0.315,0.050249378105604446,1.0,0.1975112795829773,5.0630019820204035,0.5017433166503906,20.3427734375,1135.3077855110168,5.676538927555084,8719.926108446416,1631.27197265625,1,0,0,mul,linear_attn,max,symmetric,linear,512
vlinear_swat_ws_8_seed_2_numvars_51_25_151723_,swat,2,normal_KL,vlinear,128,0,0.0001,0.15,0.25,0.35,0.45,0.335,73709,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.10021798811742422,0.05,0.05,0.05,0.2,0.335,0.09500000000000001,1.0,0.18418098688125611,5.429442077236306,0.4997901916503906,20.3349609375,958.7883749008179,4.793941874504089,10325.323355139853,1541.26708984375,0,0,0,mul,linear_attn,max,symmetric,linear,512
vlinear_swat_ws_8_seed_3_numvars_51_25_161020_,swat,3,normal_KL,vlinear,128,0,0.0001,0.1,0.3,0.4,0.55,0.38499999999999995,73709,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.12070377080842232,0.05,0.1,0.1,0.25,0.38499999999999995,0.12658988901172163,1.0,0.19958369731903075,5.010429275701407,0.4997901916503906,20.3349609375,1010.9215886592865,5.054607943296433,9792.84655808904,1541.26708984375,0,0,0,mul,linear_attn,max,symmetric,linear,512


==> Scripts/data/RQ3__ablations_/Ablations_WADI_window8_MLP.csv <==
scheme,dataset_name,seed,correlated_KL,architecture,hidden_layer_size,num_attention_heads,lr,AC@1,AC@3,AC@5,AC@10,Avg@10,total_params,window_size,early_stopping,num_epochs,AMOC_Loss,mean_std_recon_loss,outer_hidden_dim,outer_heads_num,num_vars,alpha_lv,time_freq_representation,combine_method,main_model,encoder_alpha,decoder_alpha,encoder_gamma (smooth),decoder_gamma,encoder_lambda (sparse),decoder_lambda,beta,AC@1_metric,AC@3_metric,AC@5_metric,AC@10_metric,AC@1_node,AC@3_node,AC@5_node,AC@10_node,AC@1_service,AC@3_service,AC@5_service,AC@10_service,RCA_coverage,mrr,hr@1,hr@3,hr@5,hr@10,auc@10,std_ac,coverage,avg_time,throughput,model_mem_mb,peak_mem_mb,train_total_time,train_avg_epoch_time,train_throughput,train_peak_mem_mb,temporal_mixer,disable_orth_proj,use_MoM,latent_mode,context,pool,coeff_mode,predictor,batch_size
vlinear_wadi_ws_8_seed_1_numvars_127_12_061716_,wadi,1,normal_KL,vlinear,128,0,0.0001,0.3333333333333333,0.26666666666666666,0.3,0.36666666666666664,0.31,69248,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.12150619426058024,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.26666666666666666,0.31,0.03349958540373629,1.0,0.2537198543548584,3.941354934728037,0.6370048522949219,20.4287109375,897.1409628391266,21.881486898515284,5523.390643448488,2333.5751953125,1,0,0,mul,none,split_diff,bipartite,mlp,512
vlinear_wadi_ws_8_seed_1_numvars_127_12_063918_,wadi,1,normal_KL,vlinear,128,0,0.0001,0.3333333333333333,0.26666666666666666,0.3,0.36666666666666664,0.31,69248,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.12150619426058024,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.26666666666666666,0.31,0.03349958540373629,1.0,0.2085933526357015,4.794016623082199,0.6370048522949219,20.4287109375,897.012535572052,21.87835452614761,5524.181439493352,2333.5751953125,1,0,0,mul,none,split_diff,bipartite,mlp,512
vlinear_wadi_ws_8_seed_1_numvars_127_12_070104_,wadi,1,normal_KL,vlinear,128,0,0.0001,0.3333333333333333,0.26666666666666666,0.3,0.36666666666666664,0.31,69248,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.12150619426058024,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.26666666666666666,0.31,0.03349958540373629,1.0,0.21511518160502116,4.648672364910661,0.6370048522949219,20.4287109375,897.7803835868835,21.897082526509354,5519.456751998024,2333.5751953125,1,0,0,mul,none,split_diff,bipartite,mlp,512
vlinear_wadi_ws_8_seed_1_numvars_127_12_072304_,wadi,1,normal_KL,vlinear,128,0,0.0001,0.3333333333333333,0.26666666666666666,0.3,0.36666666666666664,0.31,69248,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.12150619426058024,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.26666666666666666,0.31,0.03349958540373629,1.0,0.20722099939982097,4.825765742353928,0.6370048522949219,20.4287109375,896.7818100452423,21.872727074274202,5525.602710150877,2333.5751953125,1,0,0,mul,none,split_diff,bipartite,mlp,512
vlinear_wadi_ws_8_seed_1_numvars_127_12_074451_,wadi,1,normal_KL,vlinear,128,0,0.0001,0.3333333333333333,0.26666666666666666,0.3,0.36666666666666664,0.31,69248,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.12150619426058024,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.26666666666666666,0.31,0.03349958540373629,1.0,0.18497840563456217,5.406036432033965,0.6370048522949219,20.4287109375,897.658796787262,21.894116994811267,5520.204355747385,2333.5751953125,1,0,0,mul,none,split_diff,bipartite,mlp,512
vlinear_wadi_ws_8_seed_1_numvars_127_12_080638_,wadi,1,normal_KL,vlinear,128,0,0.0001,0.3333333333333333,0.26666666666666666,0.3,0.36666666666666664,0.31,69248,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.12150619426058024,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.26666666666666666,0.31,0.03349958540373629,1.0,0.19050714174906414,5.249147044141785,0.6370048522949219,20.4287109375,897.6900327205658,21.894878846843067,5520.012275264374,2333.5751953125,1,0,0,mul,none,split_diff,bipartite,mlp,512
vlinear_wadi_ws_8_seed_1_numvars_127_12_082828_,wadi,1,normal_KL,vlinear,128,0,0.0001,0.3333333333333333,0.26666666666666666,0.3,0.36666666666666664,0.31,69248,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.12150619426058024,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.26666666666666666,0.31,0.03349958540373629,1.0,0.3032021999359131,3.298129103981986,0.6370048522949219,20.4287109375,898.7114148139954,21.9197906052194,5513.738802378048,2333.5751953125,1,0,0,mul,none,split_diff,bipartite,mlp,512
vlinear_wadi_ws_8_seed_1_numvars_127_12_085015_,wadi,1,normal_KL,vlinear,128,0,0.0001,0.3333333333333333,0.26666666666666666,0.3,0.36666666666666664,0.31,69248,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.12150619426058024,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.26666666666666666,0.31,0.03349958540373629,1.0,0.2503480593363444,3.9944387931383676,0.6370048522949219,20.4287109375,896.7985467910767,21.873135287587235,5525.499587093338,2333.5751953125,1,0,0,mul,none,split_diff,bipartite,mlp,512
vlinear_wadi_ws_8_seed_1_numvars_127_12_091203_,wadi,1,normal_KL,vlinear,128,0,0.0001,0.3333333333333333,0.26666666666666666,0.3,0.36666666666666664,0.31,69248,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.12150619426058024,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.26666666666666666,0.31,0.03349958540373629,1.0,0.2505812962849935,3.990720835216171,0.6370048522949219,20.4287109375,896.3479838371277,21.862145947247015,5528.277063543218,2333.5751953125,1,0,0,mul,none,split_diff,bipartite,mlp,512
vlinear_wadi_ws_8_seed_1_numvars_127_12_093352_,wadi,1,normal_KL,vlinear,128,0,0.0001,0.3333333333333333,0.26666666666666666,0.3,0.36666666666666664,0.31,69248,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.12150619426058024,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.26666666666666666,0.31,0.03349958540373629,1.0,0.23825654983520508,4.197156387480932,0.6370048522949219,20.4287109375,896.4045248031616,21.863524995199064,5527.928365921745,2333.5751953125,1,0,0,mul,none,split_diff,bipartite,mlp,512
vlinear_wadi_ws_8_seed_1_numvars_127_12_095544_,wadi,1,normal_KL,vlinear,128,0,0.0001,0.3333333333333333,0.26666666666666666,0.3,0.36666666666666664,0.31,69248,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.12150619426058024,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.26666666666666666,0.31,0.03349958540373629,1.0,0.23803126017252604,4.201128873893269,0.6370048522949219,20.4287109375,896.353273153305,21.86227495495866,5528.244441577994,2333.5751953125,1,0,0,mul,none,split_diff,bipartite,mlp,512
vlinear_wadi_ws_8_seed_1_numvars_127_12_101735_,wadi,1,normal_KL,vlinear,128,0,0.0001,0.3333333333333333,0.26666666666666666,0.3,0.36666666666666664,0.31,69248,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.12150619426058024,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.26666666666666666,0.31,0.03349958540373629,1.0,0.24024211565653483,4.162467506029054,0.6370048522949219,20.4287109375,895.3744230270386,21.838400561635087,5534.288083914098,2333.5751953125,1,0,0,mul,none,split_diff,bipartite,mlp,512
vlinear_wadi_ws_8_seed_1_numvars_127_12_164505_,wadi,1,normal_KL,vlinear,128,0,0.0001,0.13333333333333333,0.23333333333333334,0.23333333333333334,0.3,0.24999999999999994,84993,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.11096068674280236,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.2,0.24999999999999994,0.049999999999999996,1.0,0.26807317733764646,3.730324719285395,0.6970672607421875,22.84521484375,1773.3680686950684,35.46736137390137,3407.6400193935697,4436.43603515625,1,0,0,gate,linear_attn,max,symmetric,linear,512
vlinear_wadi_ws_8_seed_1_numvars_127_12_172347_,wadi,1,normal_KL,vlinear,128,0,0.0001,0.13333333333333333,0.3,0.3,0.3,0.2766666666666666,84481,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.12888229191693795,0.06666666666666667,0.06666666666666667,0.2,0.3333333333333333,0.2766666666666666,0.051747248987533405,1.0,0.30848862330118815,3.241610628291032,0.6951141357421875,22.84033203125,1618.3975057601929,32.367950115203854,3733.940505031541,3767.93212890625,1,0,0,add,linear_attn,max,symmetric,linear,512
vlinear_wadi_ws_8_seed_1_numvars_127_12_175942_,wadi,1,normal_KL,vlinear,128,0,0.0001,0.3333333333333333,0.26666666666666666,0.3,0.36666666666666664,0.31666666666666665,35328,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.12178381199003686,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.26666666666666666,0.31666666666666665,0.03415650255319865,1.0,0.31860918998718263,3.1386414184733,0.5076103210449219,19.9111328125,1062.5922400951385,21.25184480190277,5687.035696269478,2206.43115234375,1,0,0,mul,gate,max,symmetric,linear,512
vlinear_wadi_ws_8_seed_1_numvars_127_12_182439_,wadi,1,normal_KL,vlinear,128,0,0.0001,0.13333333333333333,0.23333333333333334,0.23333333333333334,0.3,0.24666666666666665,118401,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.11286721867392606,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.26666666666666666,0.24666666666666665,0.045215533220835116,1.0,0.2846086025238037,3.5135972389181855,0.8245086669921875,23.35791015625,1682.5333490371704,33.65066698074341,3591.6078593378884,4119.0703125,1,0,0,mul,linear_attn,max,symmetric,mlp,512
vlinear_wadi_ws_8_seed_1_numvars_127_12_194325_,wadi,1,normal_KL,vlinear,128,0,0.0001,0.13333333333333333,0.23333333333333334,0.26666666666666666,0.31111111111111106,0.25888888888888884,84481,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.1258057466947468,0.06666666666666667,0.06666666666666667,0.13333333333333333,0.3333333333333333,0.25888888888888884,0.05165173021853091,1.0,0.2812542279561361,3.5555021066419603,0.6951141357421875,22.84033203125,1647.1347529888153,32.942695059776305,3668.795154151565,3990.18212890625,1,0,0,mul,linear_attn,max,symmetric,linear,512
vlinear_wadi_ws_8_seed_1_numvars_127_14_053613_,wadi,1,normal_KL,vlinear,128,0,0.0001,0.13333333333333333,0.26666666666666666,0.3333333333333333,0.4,0.30666666666666664,83969,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.10952397244339897,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.2,0.30666666666666664,0.07859884081701064,1.0,0.27629852294921875,3.6192737815822174,0.6931610107421875,22.83251953125,1386.012152671814,27.720243053436278,4359.990630926948,3767.92626953125,0,0,0,mul,linear_attn,max,symmetric,linear,512
vlinear_wadi_ws_8_seed_1_numvars_127_14_060902_,wadi,1,normal_KL,vlinear,128,0,0.0001,0.13333333333333333,0.26666666666666666,0.26666666666666666,0.26666666666666666,0.2533333333333333,84481,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.13399438916208367,0.06666666666666667,0.06666666666666667,0.2,0.3333333333333333,0.2533333333333333,0.04,1.0,0.30841333071390786,3.2424019989188655,0.6951141357421875,22.84033203125,1640.5317203998566,32.81063440799713,3683.561814048377,3990.18212890625,1,0,0,mul,linear_attn,max,symmetric,linear,512
vlinear_wadi_ws_8_seed_1_numvars_127_14_064556_,wadi,1,normal_KL,vlinear,128,0,0.0001,0.13333333333333333,0.23333333333333334,0.26666666666666666,0.31111111111111106,0.26111111111111107,84481,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.0,0.0,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.12345923002804497,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.26666666666666666,0.26111111111111107,0.05217491947499508,1.0,0.2783460776011149,3.592649871765229,0.6951141357421875,22.84033203125,1635.787381887436,32.71574763774872,3694.245393326942,3990.18212890625,1,0,0,mul,linear_attn,max,symmetric,linear,512
vlinear_wadi_ws_8_seed_1_numvars_127_14_072229_,wadi,1,normal_KL,vlinear,128,0,0.0001,0.13333333333333333,0.23333333333333334,0.3,0.3777777777777777,0.2966666666666667,84481,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.0,0.0,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.11251213535694896,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.2,0.2966666666666667,0.07618204318409752,1.0,0.298231315612793,3.353101930108321,0.6951141357421875,22.84033203125,1633.6605310440063,32.67321062088013,3699.0549047164427,3990.18212890625,1,0,0,mul,linear_attn,max,symmetric,linear,512
vlinear_wadi_ws_8_seed_1_numvars_127_14_122629_,wadi,1,normal_KL,vlinear,128,0,0.0001,0.3333333333333333,0.26666666666666666,0.26666666666666666,0.36666666666666664,0.3066666666666667,35328,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.12127564857863679,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.26666666666666666,0.3066666666666667,0.03590109871423002,1.0,0.2667230765024821,3.7492069044528065,0.5076103210449219,19.9111328125,1012.5515642166138,20.251031284332274,5968.091121043619,1984.18115234375,1,0,0,add,gate,max,symmetric,linear,512
vlinear_wadi_ws_8_seed_1_numvars_127_14_125014_,wadi,1,normal_KL,vlinear,128,0,0.0001,0.13333333333333333,0.26666666666666666,0.26666666666666666,0.3333333333333333,0.2666666666666667,83969,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.11668428811270895,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.26666666666666666,0.2666666666666667,0.05374838498865699,1.0,0.2626045227050781,3.808007530483642,0.6931610107421875,22.83251953125,1345.6126930713654,26.912253861427306,4490.891049940108,3545.67626953125,0,0,0,add,linear_attn,max,symmetric,linear,512
vlinear_wadi_ws_8_seed_1_numvars_127_14_132119_,wadi,1,normal_KL,vlinear,128,0,0.0001,0.13333333333333333,0.23333333333333334,0.3,0.3777777777777777,0.2944444444444444,118401,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.13635977689460108,0.06666666666666667,0.13333333333333333,0.2,0.3333333333333333,0.2944444444444444,0.07876359377087677,1.0,0.2650415579477946,3.7729932156411885,0.8245086669921875,23.35791015625,1634.1457142829895,32.68291428565979,3697.956643145176,3896.8203125,1,0,0,add,linear_attn,max,symmetric,mlp,512
vlinear_wadi_ws_8_seed_1_numvars_127_14_145444_,wadi,1,normal_KL,vlinear,128,0,0.0001,0.13333333333333333,0.26666666666666666,0.3,0.3,0.2733333333333333,84481,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.13103029798164373,0.06666666666666667,0.06666666666666667,0.2,0.3333333333333333,0.2733333333333333,0.051207638319124046,1.0,0.2766762574513753,3.6143325387280325,0.6948699951171875,22.83935546875,1625.7260596752167,32.514521193504336,3717.1084046024666,3990.181640625,1,1,0,mul,linear_attn,max,symmetric,linear,512
vlinear_wadi_ws_8_seed_2_numvars_127_20_125249_,wadi,2,normal_KL,vlinear,128,0,0.0001,0.13333333333333333,0.23333333333333334,0.24666666666666667,0.27777777777777773,0.24188888888888888,84481,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.1236508006077932,0.06666666666666667,0.06666666666666667,0.2,0.3333333333333333,0.24188888888888888,0.039870314462123836,1.0,0.4691571394602458,2.1314820044100284,0.6951141357421875,22.84033203125,1719.6394703388214,34.39278940677643,3514.108686287216,3990.18212890625,1,0,0,mul,linear_attn,max,symmetric,linear,512
vlinear_wadi_ws_8_seed_2_numvars_127_20_133606_,wadi,2,normal_KL,vlinear,128,0,0.0001,0.13333333333333333,0.23333333333333334,0.3,0.3333333333333333,0.2733333333333334,84993,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.11354034139323632,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.2,0.2733333333333334,0.06110100926607786,1.0,0.45542046229044597,2.1957730993699762,0.6970672607421875,22.84521484375,1864.014060974121,37.28028121948242,3241.9283344042856,4436.43603515625,1,0,0,gate,linear_attn,max,symmetric,linear,512
vlinear_wadi_ws_8_seed_2_numvars_127_20_142255_,wadi,2,normal_KL,vlinear,128,0,0.0001,0.13333333333333333,0.26666666666666666,0.26666666666666666,0.3444444444444444,0.2677777777777778,84481,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.12223316658143941,0.06666666666666667,0.06666666666666667,0.13333333333333333,0.26666666666666666,0.2677777777777778,0.05521003666135486,1.0,0.44520254135131837,2.24616866957837,0.6951141357421875,22.84033203125,1693.390858888626,33.86781717777252,3568.57955638548,3767.93212890625,1,0,0,add,linear_attn,max,symmetric,linear,512
vlinear_wadi_ws_8_seed_2_numvars_127_20_150629_,wadi,2,normal_KL,vlinear,128,0,0.0001,0.13333333333333333,0.26666666666666666,0.26666666666666666,0.3,0.25666666666666665,84481,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.12481839606825101,0.06666666666666667,0.06666666666666667,0.13333333333333333,0.2,0.25666666666666665,0.0448454134902457,1.0,1.2190891265869142,0.8202845700049033,0.6948699951171875,22.83935546875,1721.2250373363495,34.42450074672699,3510.871541441051,3990.181640625,1,1,0,mul,linear_attn,max,symmetric,linear,512
vlinear_wadi_ws_8_seed_2_numvars_127_20_154935_,wadi,2,normal_KL,vlinear,128,0,0.0001,0.13333333333333333,0.23333333333333334,0.3,0.36666666666666664,0.2866666666666667,118401,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.10673732130762908,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.2,0.2866666666666667,0.07023769168568492,1.0,0.49004597663879396,2.0406248549553667,0.8245086669921875,23.35791015625,1770.7024784088135,35.41404956817627,3412.769832134845,4119.0703125,1,0,0,mul,linear_attn,max,symmetric,mlp,512
vlinear_wadi_ws_8_seed_2_numvars_127_20_163606_,wadi,2,normal_KL,vlinear,128,0,0.0001,0.13333333333333333,0.26666666666666666,0.26666666666666666,0.3333333333333333,0.2833333333333334,84481,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.13038079424476515,0.06666666666666667,0.06666666666666667,0.13333333333333333,0.3333333333333333,0.2833333333333334,0.058214163988576595,1.0,0.4951628684997559,2.019537537274956,0.6951141357421875,22.84033203125,1742.88059592247,34.8576119184494,3467.2484243256877,3990.18212890625,1,0,0,mul,linear_attn,max,symmetric,linear,512
vlinear_wadi_ws_8_seed_2_numvars_127_20_172201_,wadi,2,normal_KL,vlinear,128,0,0.0001,0.13333333333333333,0.23333333333333334,0.3,0.3333333333333333,0.2733333333333333,84481,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.0,0.0,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.122590946735915,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.3333333333333333,0.2733333333333333,0.055377492419453826,1.0,0.43383881251017253,2.305003543168587,0.6951141357421875,22.84033203125,1732.5879409313202,34.651758818626405,3487.8460465052635,3990.18212890625,1,0,0,mul,linear_attn,max,symmetric,linear,512
vlinear_wadi_ws_8_seed_2_numvars_127_20_180529_,wadi,2,normal_KL,vlinear,128,0,0.0001,0.13333333333333333,0.26666666666666666,0.26666666666666666,0.4,0.2733333333333333,84481,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.0,0.0,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.11252086911908202,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.2,0.2733333333333333,0.06289320754704403,1.0,0.35572555859883626,2.811155892027803,0.6951141357421875,22.84033203125,1711.6813507080078,34.233627014160156,3530.446830831227,3990.18212890625,1,0,0,mul,linear_attn,max,symmetric,linear,512
vlinear_wadi_ws_8_seed_3_numvars_127_20_190051_,wadi,3,normal_KL,vlinear,128,0,0.0001,0.13333333333333333,0.26666666666666666,0.26666666666666666,0.31111111111111106,0.26111111111111107,84481,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.1164501907534544,0.06666666666666667,0.06666666666666667,0.13333333333333333,0.2,0.26111111111111107,0.047726070210921165,1.0,0.44596014022827146,2.2423528692230987,0.6951141357421875,22.84033203125,1700.9096567630768,34.018193135261534,3552.8048041658817,3990.18212890625,1,0,0,mul,linear_attn,max,symmetric,linear,512
vlinear_wadi_ws_8_seed_3_numvars_127_20_194244_,wadi,3,normal_KL,vlinear,128,0,0.0001,0.13333333333333333,0.23333333333333334,0.3333333333333333,0.3333333333333333,0.28666666666666674,84993,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.11401411388700851,0.06666666666666667,0.06666666666666667,0.13333333333333333,0.13333333333333333,0.28666666666666674,0.06531972647421808,1.0,0.40825700759887695,2.4494374410898683,0.6970672607421875,22.84521484375,1835.727861881256,36.71455723762512,3291.8822694160813,4436.43603515625,1,0,0,gate,linear_attn,max,symmetric,linear,512
vlinear_wadi_ws_8_seed_3_numvars_127_20_202745_,wadi,3,normal_KL,vlinear,128,0,0.0001,0.13333333333333333,0.23333333333333334,0.26666666666666666,0.36666666666666664,0.29333333333333333,84481,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.13753355899849098,0.06666666666666667,0.13333333333333333,0.2,0.26666666666666666,0.29333333333333333,0.07571877794400364,1.0,0.4540510654449463,2.20239544867063,0.6951141357421875,22.84033203125,1676.2088541984558,33.524177083969114,3605.1593361196597,3767.93212890625,1,0,0,add,linear_attn,max,symmetric,linear,512
vlinear_wadi_ws_8_seed_3_numvars_127_20_210916_,wadi,3,normal_KL,vlinear,128,0,0.0001,0.13333333333333333,0.26666666666666666,0.26666666666666666,0.31111111111111106,0.2622222222222222,84481,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.11780193874799072,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.26666666666666666,0.2622222222222222,0.047971184766495326,1.0,0.4386301040649414,2.27982528041884,0.6948699951171875,22.83935546875,1680.249017715454,33.604980354309085,3596.4907202959403,3990.181640625,1,1,0,mul,linear_attn,max,symmetric,linear,512
vlinear_wadi_ws_8_seed_3_numvars_127_20_214922_,wadi,3,normal_KL,vlinear,128,0,0.0001,0.13333333333333333,0.23333333333333334,0.26666666666666666,0.27777777777777773,0.25,118401,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.11768639767768688,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.3333333333333333,0.25,0.04194352464039304,1.0,0.7536611239115397,1.326856286297413,0.8245086669921875,23.35791015625,1716.9151184558868,34.338302369117734,3519.684773604179,4119.0703125,1,0,0,mul,linear_attn,max,symmetric,mlp,512
vlinear_wadi_ws_8_seed_3_numvars_127_20_223124_,wadi,3,normal_KL,vlinear,128,0,0.0001,0.13333333333333333,0.26666666666666666,0.28,0.27777777777777773,0.2618888888888889,84481,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.139532188691609,0.06666666666666667,0.06666666666666667,0.2,0.3333333333333333,0.2618888888888889,0.043153615930779585,1.0,0.3862765153249105,2.5888190462701712,0.6951141357421875,22.84033203125,1682.5956451892853,33.65191290378571,3591.474884222814,3990.18212890625,1,0,0,mul,linear_attn,max,symmetric,linear,512
vlinear_wadi_ws_8_seed_3_numvars_127_20_231226_,wadi,3,normal_KL,vlinear,128,0,0.0001,0.13333333333333333,0.26666666666666666,0.26666666666666666,0.31111111111111106,0.26111111111111107,84481,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.0,0.0,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.11724406483661007,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.2,0.26111111111111107,0.047726070210921165,1.0,0.397360356648763,2.516607364745058,0.6951141357421875,22.84033203125,1684.6220710277557,33.69244142055511,3587.1547119843217,3990.18212890625,1,0,0,mul,linear_attn,max,symmetric,linear,512
vlinear_wadi_ws_8_seed_3_numvars_127_20_235325_,wadi,3,normal_KL,vlinear,128,0,0.0001,0.13333333333333333,0.26666666666666666,0.3,0.43333333333333335,0.31333333333333335,84481,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.0,0.0,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.1166524529803065,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.26666666666666666,0.31333333333333335,0.08844332774281066,1.0,0.4182074228922526,2.3911579404405767,0.6951141357421875,22.84033203125,1682.6856892108917,33.653713784217835,3591.2826969093144,3990.18212890625,1,0,0,mul,linear_attn,max,symmetric,linear,512
vlinear_wadi_ws_8_seed_3_numvars_127_25_135336_,wadi,3,normal_KL,vlinear,128,0,0.0001,0.3333333333333333,0.26666666666666666,0.26666666666666666,0.36666666666666664,0.30333333333333334,35328,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.1268055500469617,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.26666666666666666,0.30333333333333334,0.03480102169636849,1.0,0.33351322809855144,2.9983818204191444,0.5076103210449219,19.9111328125,1067.9544930458069,21.35908986091614,5658.480805455821,2206.43115234375,1,0,0,mul,gate,max,symmetric,linear,512
vlinear_wadi_ws_8_seed_2_numvars_127_25_154026_,wadi,2,normal_KL,vlinear,128,0,0.0001,0.13333333333333333,0.26666666666666666,0.3,0.3333333333333333,0.2766666666666667,83969,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.10805001307456166,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.2,0.2766666666666667,0.05587684871413403,1.0,0.37713201840718585,2.6515913557896575,0.6931610107421875,22.83251953125,1414.3728358745575,28.28745671749115,4272.565088018957,3767.92626953125,0,0,0,mul,linear_attn,max,symmetric,linear,512
vlinear_wadi_ws_8_seed_3_numvars_127_25_163437_,wadi,3,normal_KL,vlinear,128,0,0.0001,0.13333333333333333,0.26666666666666666,0.26666666666666666,0.43333333333333335,0.3,83969,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.11295703662808926,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.2,0.3,0.08692269873603532,1.0,0.4079160213470459,2.451484981388417,0.6931610107421875,22.83251953125,1419.7519640922546,28.395039281845094,4256.377277747742,3767.92626953125,0,0,0,mul,linear_attn,max,symmetric,linear,512
vlinear_wadi_ws_8_seed_2_numvars_127_02_113619_,wadi,2,normal_KL,vlinear,128,0,0.0001,0.3333333333333333,0.26666666666666666,0.3,0.4,0.31,35328,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.12205017477076302,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.26666666666666666,0.31,0.039581140290126396,1.0,0.4087797164916992,2.4463053318358723,0.5076103210449219,19.9111328125,1083.1207060813904,21.66241412162781,5579.248892639952,2206.43115234375,1,0,0,mul,gate,max,symmetric,linear,512


==> Scripts/data/RQ4__sensitivity_/4_Ablations_batadal_windows_beta_0.csv <==
scheme,dataset_name,seed,correlated_KL,architecture,hidden_layer_size,num_attention_heads,lr,AC@1,AC@3,AC@5,AC@10,Avg@10,total_params,window_size,early_stopping,num_epochs,AMOC_Loss,mean_std_recon_loss,outer_hidden_dim,outer_heads_num,num_vars,alpha_lv,time_freq_representation,combine_method,main_model,encoder_alpha,decoder_alpha,encoder_gamma (smooth),decoder_gamma,encoder_lambda (sparse),decoder_lambda,beta,AC@1_metric,AC@3_metric,AC@5_metric,AC@10_metric,AC@1_node,AC@3_node,AC@5_node,AC@10_node,AC@1_service,AC@3_service,AC@5_service,AC@10_service,RCA_coverage,mrr,hr@1,hr@3,hr@5,hr@10,auc@10,std_ac,coverage,avg_time,throughput,model_mem_mb,peak_mem_mb,train_total_time,train_avg_epoch_time,train_throughput,train_peak_mem_mb,temporal_mixer,disable_orth_proj,use_MoM,latent_mode,context,pool,coeff_mode,predictor,batch_size
vlinear_batadal_ws_4_seed_1_numvars_43_23_055443_,batadal,1,normal_KL,vlinear,128,0,0.0001,0.0,0.09523809523809523,0.05714285714285715,0.2119047619047619,0.10656462585034013,72453,4,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.21209273182957394,0.0,0.2857142857142857,0.42857142857142855,0.7142857142857143,0.10656462585034013,0.05468580718541159,1.0,0.11389245305742536,8.780213026896462,0.485626220703125,19.22802734375,24.754064559936523,0.12377032279968261,14155.251116501837,609.47412109375,1,0,0,mul,linear_attn,max,symmetric,linear,512
vlinear_batadal_ws_8_seed_1_numvars_43_23_055600_,batadal,1,normal_KL,vlinear,128,0,0.0001,0.14285714285714285,0.2857142857142857,0.19999999999999998,0.230952380952381,0.22931972789115646,73141,8,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.36961451247165533,0.14285714285714285,0.5714285714285714,0.7142857142857143,0.8571428571428571,0.22931972789115646,0.0560281211002043,1.0,0.14275741577148438,7.004890040883948,0.488433837890625,20.10595703125,22.817358255386353,0.11408679127693176,7678.364779964903,1410.9072265625,1,0,0,mul,linear_attn,max,symmetric,linear,512
vlinear_batadal_ws_16_seed_1_numvars_43_23_055721_,batadal,1,normal_KL,vlinear,128,0,0.0001,0.2857142857142857,0.14285714285714285,0.1142857142857143,0.17380952380952383,0.15931972789115648,74517,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.30437023294166154,0.14285714285714285,0.2857142857142857,0.5714285714285714,0.7142857142857143,0.15931972789115648,0.05255893430492634,1.0,0.12188042913164411,8.204762709851401,0.494415283203125,21.86572265625,20.145439863204956,0.10072719931602478,4338.450815344741,2550.82763671875,1,0,0,mul,linear_attn,max,symmetric,linear,512
vlinear_batadal_ws_24_seed_1_numvars_43_23_055831_,batadal,1,normal_KL,vlinear,128,0,0.0001,0.14285714285714285,0.09523809523809523,0.1619047619047619,0.22142857142857145,0.16906462585034016,75893,24,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.15079365079365076,0.0,0.14285714285714285,0.14285714285714285,0.5714285714285714,0.16906462585034016,0.03801333898713096,1.0,0.18657619612557547,5.35974052835201,0.500885009765625,23.6240234375,20.442423582077026,0.10221211791038513,2856.804124301701,2622.60107421875,1,0,0,mul,linear_attn,max,symmetric,linear,512
vlinear_batadal_ws_32_seed_1_numvars_43_23_055951_,batadal,1,normal_KL,vlinear,128,0,0.0001,0.2857142857142857,0.23809523809523808,0.19047619047619047,0.2511904761904762,0.24620748299319728,77269,32,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.09630102040816325,0.0,0.0,0.0,0.5714285714285714,0.24620748299319728,0.04452711267064176,1.0,0.3435030664716448,2.911182162860101,0.507843017578125,25.3837890625,19.825717449188232,0.09912858724594116,2199.1637937816577,2625.53662109375,1,0,0,mul,linear_attn,max,symmetric,linear,512
vlinear_batadal_ws_4_seed_2_numvars_43_23_060103_,batadal,2,normal_KL,vlinear,128,0,0.0001,0.14285714285714285,0.09523809523809523,0.05714285714285715,0.0880952380952381,0.09431972789115646,72453,4,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.20522459996144207,0.0,0.2857142857142857,0.42857142857142855,0.5714285714285714,0.09431972789115646,0.02657986445257354,1.0,0.16569202286856516,6.035293568678608,0.485626220703125,19.22802734375,29.43738293647766,0.14718691468238831,11903.232048722575,609.47412109375,1,0,0,mul,linear_attn,max,symmetric,linear,512
vlinear_batadal_ws_8_seed_2_numvars_43_23_060240_,batadal,2,normal_KL,vlinear,128,0,0.0001,0.14285714285714285,0.2857142857142857,0.19999999999999998,0.22023809523809526,0.22195578231292515,73141,8,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.2575396825396825,0.0,0.2857142857142857,0.7142857142857143,0.8571428571428571,0.22195578231292515,0.05822139008005083,1.0,0.15082195826939174,6.6303342794014295,0.488433837890625,20.10595703125,22.04196071624756,0.11020980358123779,7948.476192993878,1410.9072265625,1,0,0,mul,linear_attn,max,symmetric,linear,512
vlinear_batadal_ws_16_seed_2_numvars_43_23_060405_,batadal,2,normal_KL,vlinear,128,0,0.0001,0.2857142857142857,0.14285714285714285,0.1142857142857143,0.16904761904761906,0.1482312925170068,74517,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.4072629051620648,0.2857142857142857,0.42857142857142855,0.5714285714285714,0.7142857142857143,0.1482312925170068,0.05173195437920258,1.0,0.1687635694231306,5.92544945226159,0.494415283203125,21.86572265625,21.614317655563354,0.10807158827781677,4043.6159675623135,2550.82763671875,1,0,0,mul,linear_attn,max,symmetric,linear,512
vlinear_batadal_ws_24_seed_2_numvars_43_23_060522_,batadal,2,normal_KL,vlinear,128,0,0.0001,0.14285714285714285,0.14285714285714285,0.1619047619047619,0.25,0.19717687074829932,75893,24,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.12565708101422388,0.0,0.14285714285714285,0.14285714285714285,0.5714285714285714,0.19717687074829932,0.04690254196499879,1.0,0.15978421483721053,6.2584404912513305,0.500885009765625,23.6240234375,20.392848253250122,0.10196424126625062,2863.749059216996,2622.60107421875,1,0,0,mul,linear_attn,max,symmetric,linear,512
vlinear_batadal_ws_32_seed_2_numvars_43_23_060642_,batadal,2,normal_KL,vlinear,128,0,0.0001,0.14285714285714285,0.2857142857142857,0.21904761904761902,0.26904761904761904,0.24860544217687072,77269,32,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.10781926406926408,0.0,0.0,0.14285714285714285,0.42857142857142855,0.24860544217687072,0.04059219927125259,1.0,0.18781604085649764,5.324358853693749,0.507843017578125,25.3837890625,22.607651710510254,0.11303825855255127,1928.550588017527,2625.53662109375,1,0,0,mul,linear_attn,max,symmetric,linear,512
vlinear_batadal_ws_4_seed_3_numvars_43_23_060803_,batadal,3,normal_KL,vlinear,128,0,0.0001,0.14285714285714285,0.047619047619047616,0.05714285714285715,0.21666666666666665,0.10955782312925169,72453,4,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.27237048665620095,0.14285714285714285,0.14285714285714285,0.42857142857142855,0.7142857142857143,0.10955782312925169,0.05087358693249776,1.0,0.2420834473201207,4.130807005064015,0.485626220703125,19.22802734375,29.36124897003174,0.1468062448501587,11934.09722991158,609.47412109375,1,0,0,mul,linear_attn,max,symmetric,linear,512
vlinear_batadal_ws_8_seed_3_numvars_43_23_060953_,batadal,3,normal_KL,vlinear,128,0,0.0001,0.14285714285714285,0.19047619047619047,0.17142857142857146,0.14523809523809522,0.17122448979591837,73141,8,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.27568027210884355,0.0,0.42857142857142855,0.7142857142857143,0.7142857142857143,0.17122448979591837,0.0412281379585123,1.0,0.16688476290021623,5.992158796414027,0.488433837890625,20.10595703125,23.131904125213623,0.11565952062606812,7573.954960717357,1410.9072265625,1,0,0,mul,linear_attn,max,symmetric,linear,512
vlinear_batadal_ws_16_seed_3_numvars_43_23_061116_,batadal,3,normal_KL,vlinear,128,0,0.0001,0.42857142857142855,0.23809523809523808,0.14285714285714285,0.16904761904761906,0.2007482993197279,74517,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.45358788676761025,0.2857142857142857,0.5714285714285714,0.5714285714285714,0.8571428571428571,0.2007482993197279,0.08994393593179512,1.0,0.4473353113446917,2.235459563864959,0.494415283203125,21.86572265625,20.921371936798096,0.10460685968399047,4177.546303561205,2550.82763671875,1,0,0,mul,linear_attn,max,symmetric,linear,512
vlinear_batadal_ws_24_seed_3_numvars_43_23_061245_,batadal,3,normal_KL,vlinear,128,0,0.0001,0.0,0.09523809523809523,0.1619047619047619,0.19285714285714287,0.1325170068027211,75893,24,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.150680998334406,0.0,0.14285714285714285,0.14285714285714285,0.5714285714285714,0.1325170068027211,0.057976178004201226,1.0,0.19573797498430526,5.108870673052495,0.500885009765625,23.6240234375,20.480857372283936,0.10240428686141968,2851.443127524084,2622.60107421875,1,0,0,mul,linear_attn,max,symmetric,linear,512
vlinear_batadal_ws_32_seed_3_numvars_43_23_061404_,batadal,3,normal_KL,vlinear,128,0,0.0001,0.14285714285714285,0.19047619047619047,0.21904761904761902,0.24523809523809523,0.2179931972789116,77269,32,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.08804915322772466,0.0,0.0,0.14285714285714285,0.14285714285714285,0.2179931972789116,0.03766504243130776,1.0,0.4114541326250349,2.430404559604501,0.507843017578125,25.3837890625,20.355732440948486,0.10177866220474244,2141.9027847061066,2625.53662109375,1,0,0,mul,linear_attn,max,symmetric,linear,512


==> Scripts/data/RQ4__sensitivity_/Ablations_batadal_256_256.csv <==
scheme,dataset_name,seed,correlated_KL,architecture,hidden_layer_size,num_attention_heads,lr,AC@1,AC@3,AC@5,AC@10,Avg@10,total_params,window_size,early_stopping,num_epochs,AMOC_Loss,mean_std_recon_loss,outer_hidden_dim,outer_heads_num,num_vars,alpha_lv,time_freq_representation,combine_method,main_model,encoder_alpha,decoder_alpha,encoder_gamma (smooth),decoder_gamma,encoder_lambda (sparse),decoder_lambda,beta,AC@1_metric,AC@3_metric,AC@5_metric,AC@10_metric,AC@1_node,AC@3_node,AC@5_node,AC@10_node,AC@1_service,AC@3_service,AC@5_service,AC@10_service,RCA_coverage,mrr,hr@1,hr@3,hr@5,hr@10,auc@10,std_ac,coverage,avg_time,throughput,model_mem_mb,peak_mem_mb,train_total_time,train_avg_epoch_time,train_throughput,train_peak_mem_mb,temporal_mixer,disable_orth_proj,use_MoM,latent_mode,context,pool,coeff_mode,predictor,batch_size,transformation
vlinear_batadal_ws_4_seed_1_numvars_43_02_201549_,batadal,1,normal_KL,vlinear,256,0,0.0001,0.0,0.047619047619047616,0.05714285714285715,0.11190476190476191,0.07170068027210885,275845,4,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.23696660482374768,0.0,0.2857142857142857,0.5714285714285714,0.7142857142857143,0.07170068027210885,0.03543910833204798,1.0,0.28540968894958496,3.5037352925206435,1.824493408203125,23.89794921875,63.07655692100525,0.3153827846050262,5555.154198394628,792.48828125,1,0,0,mul,linear_attn,max,symmetric,linear,256,orthogonal
vlinear_batadal_ws_8_seed_1_numvars_43_02_201825_,batadal,1,normal_KL,vlinear,256,0,0.0001,0.14285714285714285,0.14285714285714285,0.14285714285714285,0.14523809523809522,0.14574829931972788,277045,8,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.22361111111111112,0.0,0.2857142857142857,0.42857142857142855,0.7142857142857143,0.14574829931972788,0.004398815359312107,1.0,0.33539605140686035,2.9815497105746354,1.829254150390625,26.12158203125,52.84401035308838,0.2642200517654419,3315.418319490976,1831.0908203125,1,0,0,mul,linear_attn,max,symmetric,linear,256,orthogonal
vlinear_batadal_ws_16_seed_1_numvars_43_02_202047_,batadal,1,normal_KL,vlinear,256,0,0.0001,0.5714285714285714,0.23809523809523808,0.17142857142857146,0.2261904761904762,0.24551020408163268,279445,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.4792568542568542,0.42857142857142855,0.42857142857142855,0.42857142857142855,0.7142857142857143,0.24551020408163268,0.12139796485403705,1.0,0.2527421883174351,3.9566010196288874,1.839141845703125,30.57275390625,46.53358721733093,0.23266793608665468,1878.213248245964,3889.5498046875,1,0,0,mul,linear_attn,max,symmetric,linear,256,orthogonal
vlinear_batadal_ws_24_seed_1_numvars_43_02_202301_,batadal,1,normal_KL,vlinear,256,0,0.0001,0.14285714285714285,0.14285714285714285,0.1619047619047619,0.2785714285714286,0.1957312925170068,281845,24,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.13129224576592996,0.0,0.14285714285714285,0.14285714285714285,0.7142857142857143,0.1957312925170068,0.04862461419063038,1.0,0.5123562131609235,1.9517670993596692,1.849517822265625,35.0224609375,47.62785315513611,0.23813926577568054,1226.1732606291587,5948.25830078125,1,0,0,mul,linear_attn,max,symmetric,linear,256,orthogonal
vlinear_batadal_ws_4_seed_2_numvars_43_02_202522_,batadal,2,normal_KL,vlinear,256,0,0.0001,0.0,0.047619047619047616,0.05714285714285715,0.0880952380952381,0.05596938775510204,275845,4,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.315964590964591,0.14285714285714285,0.2857142857142857,0.5714285714285714,0.8571428571428571,0.05596938775510204,0.024864439957116367,1.0,0.35717473711286274,2.7997500833436955,1.824493408203125,23.89794921875,63.978259325027466,0.3198912966251373,5476.860478805307,792.48828125,1,0,0,mul,linear_attn,max,symmetric,linear,256,orthogonal
vlinear_batadal_ws_8_seed_2_numvars_43_02_202815_,batadal,2,normal_KL,vlinear,256,0,0.0001,0.14285714285714285,0.14285714285714285,0.17142857142857146,0.230952380952381,0.18789115646258506,277045,8,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.1983054483054483,0.0,0.14285714285714285,0.42857142857142855,0.7142857142857143,0.18789115646258506,0.03019028918404466,1.0,0.28859390531267437,3.465076640882486,1.829254150390625,26.12158203125,55.356706619262695,0.2767835330963135,3164.928166789369,1831.0908203125,1,0,0,mul,linear_attn,max,symmetric,linear,256,orthogonal
vlinear_batadal_ws_16_seed_2_numvars_43_02_203055_,batadal,2,normal_KL,vlinear,256,0,0.0001,0.42857142857142855,0.2857142857142857,0.17142857142857146,0.21547619047619046,0.2369387755102041,279445,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.40447845804988664,0.2857142857142857,0.42857142857142855,0.42857142857142855,0.7142857142857143,0.2369387755102041,0.08782322805181582,1.0,0.5519158840179443,1.8118703029889374,1.839141845703125,30.57275390625,48.19083642959595,0.24095418214797973,1813.6228062296948,3889.5498046875,1,0,0,mul,linear_attn,max,symmetric,linear,256,orthogonal
vlinear_batadal_ws_24_seed_2_numvars_43_02_203324_,batadal,2,normal_KL,vlinear,256,0,0.0001,0.0,0.09523809523809523,0.13333333333333333,0.17500000000000002,0.1231122448979592,281845,24,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.15381708238851097,0.0,0.14285714285714285,0.14285714285714285,0.7142857142857143,0.1231122448979592,0.057947517768978676,1.0,0.3584691115788051,2.7896406348533103,1.849517822265625,35.0224609375,48.66670370101929,0.24333351850509644,1199.999086824877,5948.25830078125,1,0,0,mul,linear_attn,max,symmetric,linear,256,orthogonal
vlinear_batadal_ws_4_seed_3_numvars_43_02_203546_,batadal,3,normal_KL,vlinear,256,0,0.0001,0.0,0.047619047619047616,0.05714285714285715,0.09404761904761905,0.06668367346938776,275845,4,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.31309523809523804,0.14285714285714285,0.2857142857142857,0.5714285714285714,0.8571428571428571,0.06668367346938776,0.03019015985002557,1.0,0.4236135482788086,2.360642156189567,1.824493408203125,23.89794921875,69.80307626724243,0.3490153813362122,5019.8360693801915,792.48828125,1,0,0,mul,linear_attn,max,symmetric,linear,256,orthogonal
vlinear_batadal_ws_8_seed_3_numvars_43_02_203855_,batadal,3,normal_KL,vlinear,256,0,0.0001,0.0,0.0,0.05714285714285715,0.11666666666666667,0.05989795918367348,277045,8,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.2584975369458128,0.14285714285714285,0.14285714285714285,0.42857142857142855,0.7142857142857143,0.05989795918367348,0.04309980163650432,1.0,0.4604245594569615,2.1719084689561954,1.829254150390625,26.12158203125,56.65860319137573,0.28329301595687867,3092.204716170412,1831.09130859375,1,0,0,mul,linear_attn,max,symmetric,linear,256,orthogonal
vlinear_batadal_ws_16_seed_3_numvars_43_02_204140_,batadal,3,normal_KL,vlinear,256,0,0.0001,0.42857142857142855,0.23809523809523808,0.14285714285714285,0.1976190476190476,0.22074829931972792,279445,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.38855390641104925,0.2857142857142857,0.42857142857142855,0.42857142857142855,0.7142857142857143,0.22074829931972792,0.07861853286616476,1.0,0.39422825404575895,2.5366015493245895,1.839141845703125,30.57275390625,48.31297206878662,0.2415648603439331,1809.0379510406108,3889.5498046875,1,0,0,mul,linear_attn,max,symmetric,linear,256,orthogonal
vlinear_batadal_ws_24_seed_3_numvars_43_02_204403_,batadal,3,normal_KL,vlinear,256,0,0.0001,0.14285714285714285,0.14285714285714285,0.1619047619047619,0.23214285714285715,0.19858843537414966,281845,24,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.15539215686274505,0.0,0.14285714285714285,0.14285714285714285,0.7142857142857143,0.19858843537414966,0.039958607655800275,1.0,0.26167093004499165,3.82159378509512,1.849517822265625,35.0224609375,49.34242033958435,0.24671210169792177,1183.5657756161854,5948.25830078125,1,0,0,mul,linear_attn,max,symmetric,linear,256,orthogonal


==> Scripts/data/RQ4__sensitivity_/Ablations_batadal_windows_256.csv <==
scheme,dataset_name,seed,correlated_KL,architecture,hidden_layer_size,num_attention_heads,lr,AC@1,AC@3,AC@5,AC@10,Avg@10,total_params,window_size,early_stopping,num_epochs,AMOC_Loss,mean_std_recon_loss,outer_hidden_dim,outer_heads_num,num_vars,alpha_lv,time_freq_representation,combine_method,main_model,encoder_alpha,decoder_alpha,encoder_gamma (smooth),decoder_gamma,encoder_lambda (sparse),decoder_lambda,beta,AC@1_metric,AC@3_metric,AC@5_metric,AC@10_metric,AC@1_node,AC@3_node,AC@5_node,AC@10_node,AC@1_service,AC@3_service,AC@5_service,AC@10_service,RCA_coverage,mrr,hr@1,hr@3,hr@5,hr@10,auc@10,std_ac,coverage,avg_time,throughput,model_mem_mb,peak_mem_mb,train_total_time,train_avg_epoch_time,train_throughput,train_peak_mem_mb,temporal_mixer,disable_orth_proj,use_MoM,latent_mode,context,pool,coeff_mode,predictor,batch_size,transformation
vlinear_batadal_ws_4_seed_1_numvars_43_02_191552_,batadal,1,normal_KL,vlinear,256,0,0.0001,0.0,0.09523809523809523,0.05714285714285715,0.07023809523809524,0.06107142857142857,275845,4,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.32735914878772027,0.14285714285714285,0.42857142857142855,0.5714285714285714,0.7142857142857143,0.06107142857142857,0.023516349790794342,1.0,0.2567777293069022,3.894418735998691,1.824493408203125,23.89794921875,50.07836031913757,0.25039180159568786,6997.034203336201,1564.53125,1,0,0,mul,linear_attn,max,symmetric,linear,512,orthogonal
vlinear_batadal_ws_8_seed_1_numvars_43_02_191805_,batadal,1,normal_KL,vlinear,256,0,0.0001,0.14285714285714285,0.23809523809523808,0.17142857142857146,0.17380952380952383,0.18170068027210884,277045,8,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.23131041890440382,0.0,0.42857142857142855,0.5714285714285714,0.7142857142857143,0.18170068027210884,0.04320177811482815,1.0,0.27740464891706196,3.6048422544604817,1.829254150390625,26.37158203125,47.18864154815674,0.2359432077407837,3712.757864012798,3623.47021484375,1,0,0,mul,linear_attn,max,symmetric,linear,512,orthogonal
vlinear_batadal_ws_16_seed_1_numvars_43_02_192016_,batadal,1,normal_KL,vlinear,256,0,0.0001,0.42857142857142855,0.23809523809523808,0.17142857142857146,0.24404761904761904,0.2276530612244898,279445,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.39009582327554676,0.2857142857142857,0.42857142857142855,0.42857142857142855,0.8571428571428571,0.2276530612244898,0.0774524675136797,1.0,0.20368163926260813,4.909622701488047,1.839141845703125,30.8828125,43.76481509208679,0.21882407546043395,1997.0380273765393,6619.3837890625,1,0,0,mul,linear_attn,max,symmetric,linear,512,orthogonal
vlinear_batadal_ws_24_seed_1_numvars_43_02_192225_,batadal,1,normal_KL,vlinear,256,0,0.0001,0.14285714285714285,0.14285714285714285,0.1619047619047619,0.3071428571428571,0.18085034013605442,281845,24,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.11280279870505434,0.0,0.14285714285714285,0.14285714285714285,0.42857142857142855,0.18085034013605442,0.047012856851440896,1.0,0.3348053864070347,2.9868097724815716,1.849517822265625,35.0224609375,45.67937612533569,0.22839688062667846,1278.4763049250341,6774.19482421875,1,0,0,mul,linear_attn,max,symmetric,linear,512,orthogonal
vlinear_batadal_ws_4_seed_2_numvars_43_02_192643_,batadal,2,normal_KL,vlinear,256,0,0.0001,0.0,0.09523809523809523,0.1142857142857143,0.14047619047619048,0.10215986394557823,275845,4,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.31111111111111117,0.14285714285714285,0.2857142857142857,0.5714285714285714,0.8571428571428571,0.10215986394557823,0.03742980920784087,1.0,0.32234277044023785,3.102287663018642,1.824493408203125,23.89794921875,53.192582845687866,0.2659629142284393,6587.384579848536,1564.53125,1,0,0,mul,linear_attn,max,symmetric,linear,512,orthogonal
vlinear_batadal_ws_8_seed_2_numvars_43_02_192923_,batadal,2,normal_KL,vlinear,256,0,0.0001,0.14285714285714285,0.14285714285714285,0.1142857142857143,0.1976190476190476,0.14931972789115647,277045,8,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.255328798185941,0.0,0.42857142857142855,0.5714285714285714,0.7142857142857143,0.14931972789115647,0.03151686804628724,1.0,0.30672989572797504,3.2601973721102655,1.829254150390625,26.37158203125,47.664318561553955,0.23832159280776977,3675.705544258349,3623.47021484375,1,0,0,mul,linear_attn,max,symmetric,linear,512,orthogonal
vlinear_batadal_ws_16_seed_2_numvars_43_02_193152_,batadal,2,normal_KL,vlinear,256,0,0.0001,0.42857142857142855,0.23809523809523808,0.14285714285714285,0.15833333333333335,0.19243197278911564,279445,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.40425170068027205,0.2857142857142857,0.42857142857142855,0.5714285714285714,0.8571428571428571,0.19243197278911564,0.0855902301836624,1.0,0.48002893584115164,2.0832077513154625,1.839141845703125,30.8828125,45.25785279273987,0.22628926396369933,1931.1565751970552,6619.3837890625,1,0,0,mul,linear_attn,max,symmetric,linear,512,orthogonal
vlinear_batadal_ws_24_seed_2_numvars_43_02_193418_,batadal,2,normal_KL,vlinear,256,0,0.0001,0.0,0.047619047619047616,0.13333333333333333,0.1464285714285714,0.11477891156462583,281845,24,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.1579571222428365,0.0,0.14285714285714285,0.14285714285714285,0.7142857142857143,0.11477891156462583,0.052053344830455574,1.0,0.31583939279828754,3.1661661680012636,1.849517822265625,35.0224609375,45.425466775894165,0.22712733387947082,1285.6224524475554,6774.19482421875,1,0,0,mul,linear_attn,max,symmetric,linear,512,orthogonal
vlinear_batadal_ws_4_seed_3_numvars_43_02_193857_,batadal,3,normal_KL,vlinear,256,0,0.0001,0.14285714285714285,0.047619047619047616,0.08571428571428573,0.11190476190476191,0.0838265306122449,275845,4,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.3309357309357309,0.14285714285714285,0.2857142857142857,0.7142857142857143,0.7142857142857143,0.0838265306122449,0.02505586912910425,1.0,0.3109049456460135,3.216417152587107,1.824493408203125,23.89794921875,53.638272762298584,0.26819136381149294,6532.64883365689,1564.53125,1,0,0,mul,linear_attn,max,symmetric,linear,512,orthogonal
vlinear_batadal_ws_8_seed_3_numvars_43_02_194142_,batadal,3,normal_KL,vlinear,256,0,0.0001,0.14285714285714285,0.23809523809523808,0.17142857142857146,0.19166666666666668,0.2071938775510204,277045,8,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.2777568922305765,0.0,0.42857142857142855,0.5714285714285714,0.7142857142857143,0.2071938775510204,0.05519775480235981,1.0,0.3030775955745152,3.299485064557133,1.829254150390625,26.37158203125,48.169517517089844,0.24084758758544922,3637.1549691740547,3623.47021484375,1,0,0,mul,linear_attn,max,symmetric,linear,512,orthogonal
vlinear_batadal_ws_16_seed_3_numvars_43_02_194415_,batadal,3,normal_KL,vlinear,256,0,0.0001,0.42857142857142855,0.19047619047619047,0.14285714285714285,0.1869047619047619,0.19489795918367345,279445,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.37794784580498864,0.2857142857142857,0.2857142857142857,0.42857142857142855,0.8571428571428571,0.19489795918367345,0.089969201233663,1.0,0.49496095521109446,2.020361382997398,1.839141845703125,30.8828125,44.880069971084595,0.22440034985542298,1947.4122936151884,6619.3837890625,1,0,0,mul,linear_attn,max,symmetric,linear,512,orthogonal
vlinear_batadal_ws_24_seed_3_numvars_43_02_194643_,batadal,3,normal_KL,vlinear,256,0,0.0001,0.14285714285714285,0.14285714285714285,0.1619047619047619,0.23214285714285715,0.19858843537414966,281845,24,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.15573896225156728,0.0,0.14285714285714285,0.14285714285714285,0.7142857142857143,0.19858843537414966,0.039958607655800275,1.0,0.3292562961578369,3.0371476921450453,1.849517822265625,35.0224609375,44.90398073196411,0.22451990365982055,1300.5528473877368,6774.19482421875,1,0,0,mul,linear_attn,max,symmetric,linear,512,orthogonal


==> Scripts/data/RQ4__sensitivity_/Ablations_swat_windows.csv <==
scheme,dataset_name,seed,correlated_KL,architecture,hidden_layer_size,num_attention_heads,lr,AC@1,AC@3,AC@5,AC@10,Avg@10,total_params,window_size,early_stopping,num_epochs,AMOC_Loss,mean_std_recon_loss,outer_hidden_dim,outer_heads_num,num_vars,alpha_lv,time_freq_representation,combine_method,main_model,encoder_alpha,decoder_alpha,encoder_gamma (smooth),decoder_gamma,encoder_lambda (sparse),decoder_lambda,beta,AC@1_metric,AC@3_metric,AC@5_metric,AC@10_metric,AC@1_node,AC@3_node,AC@5_node,AC@10_node,AC@1_service,AC@3_service,AC@5_service,AC@10_service,RCA_coverage,mrr,hr@1,hr@3,hr@5,hr@10,auc@10,std_ac,coverage,avg_time,throughput,model_mem_mb,peak_mem_mb,train_total_time,train_avg_epoch_time,train_throughput,train_peak_mem_mb,temporal_mixer,disable_orth_proj,use_MoM,latent_mode,context,pool,coeff_mode,predictor,batch_size
vlinear_swat_ws_4_seed_1_numvars_51_19_162025_,swat,1,normal_KL,vlinear,128,0,0.0001,0.2,0.3,0.3,0.35,0.3,106909,4,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.09891228879948616,0.0,0.1,0.1,0.3,0.3,0.04472135954999579,1.0,0.5996256589889526,1.6677071519689985,0.6262550354003906,19.8525390625,663.3628995418549,3.316814497709274,9949.00378745644,742.6796875,1,0,0,mul,linear_attn,max,symmetric,mlp,512
vlinear_swat_ws_8_seed_1_numvars_51_19_163738_,swat,1,normal_KL,vlinear,128,0,0.0001,0.25,0.3,0.45,0.45,0.38500000000000006,108141,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.054005415849284144,0.0,0.05,0.05,0.05,0.38500000000000006,0.08381527307120105,1.0,0.6147737026214599,1.6266147945754585,0.6311378479003906,20.8603515625,1382.2656981945038,6.911328490972519,7162.009455151047,1631.78955078125,1,0,0,mul,linear_attn,max,symmetric,mlp,512
vlinear_swat_ws_12_seed_1_numvars_51_19_171040_,swat,1,normal_KL,vlinear,128,0,0.0001,0.25,0.25,0.3,0.5,0.355,109373,12,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.06189831482313528,0.0,0.0,0.05,0.15,0.355,0.10111874208078343,1.0,0.36588881015777586,2.7330707368962375,0.6361427307128906,21.8701171875,1224.9749913215637,6.124874956607819,5387.701828002063,2536.8291015625,1,0,0,mul,linear_attn,max,symmetric,mlp,512
vlinear_swat_ws_16_seed_1_numvars_51_19_173842_,swat,1,normal_KL,vlinear,128,0,0.0001,0.3,0.3,0.3,0.35,0.31500000000000006,110605,16,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.08535477432351875,0.0,0.05,0.1,0.3,0.31500000000000006,0.022912878474779196,1.0,0.3814568042755127,2.621528804288245,0.6412696838378906,22.87744140625,1152.8945667743683,5.764472833871841,4293.367444560713,3463.3515625,1,0,0,mul,linear_attn,max,symmetric,mlp,512
vlinear_swat_ws_4_seed_2_numvars_51_19_220334_,swat,2,normal_KL,vlinear,128,0,0.0001,0.2,0.25,0.3,0.4,0.31999999999999995,106909,4,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.1255356870883944,0.0,0.1,0.3,0.5,0.31999999999999995,0.07141428428542851,1.0,0.37159425020217896,2.691107301730085,0.6262550354003906,19.8525390625,652.546085357666,3.26273042678833,10113.921680156267,742.66796875,1,0,0,mul,linear_attn,max,symmetric,mlp,512
vlinear_swat_ws_8_seed_2_numvars_51_19_222033_,swat,2,normal_KL,vlinear,128,0,0.0001,0.2,0.25,0.35,0.45,0.35000000000000003,108141,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.09107961464578981,0.05,0.05,0.05,0.15,0.35000000000000003,0.08660254037844388,1.0,0.2961019277572632,3.377215432449918,0.6311378479003906,20.8603515625,1340.7685279846191,6.703842639923096,7383.675700443922,1631.79052734375,1,0,0,mul,linear_attn,max,symmetric,mlp,512
vlinear_swat_ws_12_seed_2_numvars_51_19_225201_,swat,2,normal_KL,vlinear,128,0,0.0001,0.25,0.25,0.3,0.45,0.35000000000000003,109373,12,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.1413615730817743,0.05,0.1,0.25,0.3,0.35000000000000003,0.09219544457292889,1.0,0.31854513883590696,3.139272517717286,0.6361427307128906,21.8701171875,1203.5037841796875,6.017518920898437,5483.821560642991,2536.830078125,1,0,0,mul,linear_attn,max,symmetric,mlp,512
vlinear_swat_ws_16_seed_2_numvars_51_19_231931_,swat,2,normal_KL,vlinear,128,0,0.0001,0.25,0.3,0.35,0.4,0.33999999999999997,110605,16,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.10912371143349402,0.0,0.1,0.15,0.35,0.33999999999999997,0.058309518948453015,1.0,0.27292718887329104,3.6639808739035495,0.6412696838378906,22.87744140625,1141.3839843273163,5.706919921636581,4336.665020682942,3463.3505859375,1,0,0,mul,linear_attn,max,symmetric,mlp,512
vlinear_swat_ws_4_seed_3_numvars_51_19_234505_,swat,3,normal_KL,vlinear,128,0,0.0001,0.1,0.25,0.35,0.4,0.305,106909,4,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.07941133548670001,0.0,0.0,0.2,0.25,0.305,0.09069178573608527,1.0,0.28316344022750856,3.5315293499632117,0.6262550354003906,19.8525390625,666.1675131320953,3.3308375656604765,9907.117759270432,742.6796875,1,0,0,mul,linear_attn,max,symmetric,mlp,512
vlinear_swat_ws_8_seed_3_numvars_51_20_000218_,swat,3,normal_KL,vlinear,128,0,0.0001,0.25,0.25,0.3,0.35,0.305,108141,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.08220860570418512,0.0,0.05,0.1,0.25,0.305,0.04716990566028301,1.0,0.20281506776809693,4.930600132448844,0.6311378479003906,20.8603515625,1336.0089130401611,6.680044565200806,7409.980504899825,1631.79052734375,1,0,0,mul,linear_attn,max,symmetric,mlp,512
vlinear_swat_ws_12_seed_3_numvars_51_20_003403_,swat,3,normal_KL,vlinear,128,0,0.0001,0.25,0.25,0.35,0.4,0.325,109373,12,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.12594101148439968,0.05,0.05,0.15,0.35,0.325,0.05590169943749474,1.0,0.30543859004974366,3.2739805400396205,0.6361427307128906,21.8701171875,1204.5104262828827,6.022552131414414,5479.238581908313,2536.830078125,1,0,0,mul,linear_attn,max,symmetric,mlp,512
vlinear_swat_ws_16_seed_3_numvars_51_20_010122_,swat,3,normal_KL,vlinear,128,0,0.0001,0.2,0.3,0.4,0.4,0.34500000000000003,110605,16,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.12769739039688108,0.05,0.1,0.15,0.35,0.34500000000000003,0.07228416147400482,1.0,0.2766498804092407,3.6146771454255715,0.6412696838378906,22.87744140625,1146.429630279541,5.7321481513977055,4317.578566765636,3463.3515625,1,0,0,mul,linear_attn,max,symmetric,mlp,512


==> Scripts/data/RQ4__sensitivity_/Ablations_wadi_windows.csv <==
scheme,dataset_name,seed,correlated_KL,architecture,hidden_layer_size,num_attention_heads,lr,AC@1,AC@3,AC@5,AC@10,Avg@10,total_params,window_size,early_stopping,num_epochs,AMOC_Loss,mean_std_recon_loss,outer_hidden_dim,outer_heads_num,num_vars,alpha_lv,time_freq_representation,combine_method,main_model,encoder_alpha,decoder_alpha,encoder_gamma (smooth),decoder_gamma,encoder_lambda (sparse),decoder_lambda,beta,AC@1_metric,AC@3_metric,AC@5_metric,AC@10_metric,AC@1_node,AC@3_node,AC@5_node,AC@10_node,AC@1_service,AC@3_service,AC@5_service,AC@10_service,RCA_coverage,mrr,hr@1,hr@3,hr@5,hr@10,auc@10,std_ac,coverage,avg_time,throughput,model_mem_mb,peak_mem_mb,train_total_time,train_avg_epoch_time,train_throughput,train_peak_mem_mb,temporal_mixer,disable_orth_proj,use_MoM,latent_mode,context,pool,coeff_mode,predictor,batch_size
vlinear_wadi_ws_4_seed_1_numvars_127_19_152301_,wadi,1,normal_KL,vlinear,128,0,0.0001,0.125,0.25,0.25,0.25,0.225,34304,4,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.08622146596890842,0.0,0.125,0.125,0.125,0.225,0.05,1.0,0.3821735084056854,2.6166125542602456,0.5035209655761719,18.8994140625,61.946961641311646,1.238939232826233,9754.31214042035,1069.58642578125,1,0,0,mul,gate,max,symmetric,linear,512
vlinear_wadi_ws_8_seed_1_numvars_127_19_152512_,wadi,1,normal_KL,vlinear,128,0,0.0001,0.3333333333333333,0.26666666666666666,0.3,0.36666666666666664,0.31666666666666665,35328,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.12178381199003686,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.26666666666666666,0.31666666666666665,0.03415650255319865,1.0,0.5478997707366944,1.8251513386388558,0.5076103210449219,19.9111328125,1119.8627560138702,22.397255120277404,5396.196960339981,2206.43115234375,1,0,0,mul,gate,max,symmetric,linear,512
vlinear_wadi_ws_16_seed_1_numvars_127_19_155529_,wadi,1,normal_KL,vlinear,128,0,0.0001,0.125,0.125,0.125,0.125,0.125,37376,16,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.1672337366104883,0.125,0.125,0.125,0.375,0.125,0.0,1.0,0.7320985198020935,1.3659363773475839,0.5161552429199219,21.93505859375,1058.887860774994,21.177757215499877,2853.418300393602,4490.677734375,1,0,0,mul,gate,max,symmetric,linear,512
vlinear_wadi_ws_12_seed_1_numvars_127_19_183333_,wadi,1,normal_KL,vlinear,128,0,0.0001,0.3333333333333333,0.26666666666666666,0.3,0.36666666666666664,0.31333333333333335,36352,12,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.12525285059767818,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.2,0.31333333333333335,0.03399346342395189,1.0,0.5536268870035808,1.8062706553367451,0.5118217468261719,20.92333984375,1079.0623710155487,21.581247420310973,3733.4727891664656,3352.408203125,1,0,0,mul,gate,max,symmetric,linear,512
vlinear_wadi_ws_4_seed_2_numvars_127_19_191023_,wadi,2,normal_KL,vlinear,128,0,0.0001,0.125,0.25,0.25,0.25,0.225,34304,4,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.09007074420677362,0.0,0.125,0.125,0.125,0.225,0.05,1.0,0.5566952526569366,1.7963149411231818,0.5035209655761719,18.8994140625,66.36376905441284,1.327275381088257,9105.118781071107,1069.58642578125,1,0,0,mul,gate,max,symmetric,linear,512
vlinear_wadi_ws_8_seed_2_numvars_127_19_191303_,wadi,2,normal_KL,vlinear,128,0,0.0001,0.3333333333333333,0.26666666666666666,0.3,0.4,0.31,35328,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.12205017477076302,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.26666666666666666,0.31,0.039581140290126396,1.0,0.5818610191345215,1.7186234635333222,0.5076103210449219,19.9111328125,1138.5191371440887,22.770382742881775,5307.7720021101495,2206.43115234375,1,0,0,mul,gate,max,symmetric,linear,512
vlinear_wadi_ws_12_seed_2_numvars_127_19_194443_,wadi,2,normal_KL,vlinear,128,0,0.0001,0.26666666666666666,0.26666666666666666,0.3,0.36666666666666664,0.3,36352,12,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.12442160075093714,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.2,0.3,0.029814239699997188,1.0,0.5264284769694011,1.899593285220635,0.5118217468261719,20.92333984375,1087.599621772766,21.75199243545532,3704.166422413222,3352.408203125,1,0,0,mul,gate,max,symmetric,linear,512
vlinear_wadi_ws_16_seed_2_numvars_127_19_201153_,wadi,2,normal_KL,vlinear,128,0,0.0001,0.125,0.125,0.125,0.125,0.125,37376,16,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.1796974700811499,0.125,0.125,0.125,0.375,0.125,0.0,1.0,0.5938140153884888,1.684028962074554,0.5161552429199219,21.93505859375,1057.9048128128052,21.158096256256105,2856.0698121473065,4490.677734375,1,0,0,mul,gate,max,symmetric,linear,512
vlinear_wadi_ws_4_seed_3_numvars_127_19_203649_,wadi,3,normal_KL,vlinear,128,0,0.0001,0.25,0.25,0.25,0.25,0.25,34304,4,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.1700949280334361,0.125,0.125,0.125,0.125,0.25,0.0,1.0,0.5473280847072601,1.8270577153643643,0.5035209655761719,18.8994140625,73.58834624290466,1.4717669248580934,8211.21863515531,1069.58642578125,1,0,0,mul,gate,max,symmetric,linear,512
vlinear_wadi_ws_8_seed_3_numvars_127_19_203946_,wadi,3,normal_KL,vlinear,128,0,0.0001,0.3333333333333333,0.26666666666666666,0.26666666666666666,0.36666666666666664,0.30333333333333334,35328,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.1268055500469617,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.26666666666666666,0.30333333333333334,0.03480102169636849,1.0,0.40073879559834796,2.495391040208343,0.5076103210449219,19.9111328125,1145.4037568569183,22.90807513713837,5275.868848712777,2206.43115234375,1,0,0,mul,gate,max,symmetric,linear,512
vlinear_wadi_ws_12_seed_3_numvars_127_19_211107_,wadi,3,normal_KL,vlinear,128,0,0.0001,0.3333333333333333,0.26666666666666666,0.3,0.36666666666666664,0.30333333333333334,36352,12,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.12028782079880881,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.2,0.30333333333333334,0.03144660377352201,1.0,0.7461491425832113,1.3402146339509853,0.5118217468261719,20.92333984375,1089.0440702438354,21.78088140487671,3699.2534187326237,3352.408203125,1,0,0,mul,gate,max,symmetric,linear,512
vlinear_wadi_ws_16_seed_3_numvars_127_19_213827_,wadi,3,normal_KL,vlinear,128,0,0.0001,0.125,0.125,0.125,0.125,0.125,37376,16,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.17546198115779396,0.125,0.125,0.125,0.375,0.125,0.0,1.0,0.9180663526058197,1.0892458885587317,0.5161552429199219,21.93505859375,1060.7922077178955,21.21584415435791,2848.2958095064714,4490.677734375,1,0,0,mul,gate,max,symmetric,linear,512


==> Scripts/data/RQ5__projections_/4_Ablations_Projections_batadal.csv <==
scheme,dataset_name,seed,correlated_KL,architecture,hidden_layer_size,num_attention_heads,lr,AC@1,AC@3,AC@5,AC@10,Avg@10,total_params,window_size,early_stopping,num_epochs,AMOC_Loss,mean_std_recon_loss,outer_hidden_dim,outer_heads_num,num_vars,alpha_lv,time_freq_representation,combine_method,main_model,encoder_alpha,decoder_alpha,encoder_gamma (smooth),decoder_gamma,encoder_lambda (sparse),decoder_lambda,beta,AC@1_metric,AC@3_metric,AC@5_metric,AC@10_metric,AC@1_node,AC@3_node,AC@5_node,AC@10_node,AC@1_service,AC@3_service,AC@5_service,AC@10_service,RCA_coverage,mrr,hr@1,hr@3,hr@5,hr@10,auc@10,std_ac,coverage,avg_time,throughput,model_mem_mb,peak_mem_mb,train_total_time,train_avg_epoch_time,train_throughput,train_peak_mem_mb,temporal_mixer,disable_orth_proj,use_MoM,latent_mode,context,pool,coeff_mode,predictor,batch_size,transformation
vlinear_batadal_ws_16_seed_1_numvars_43_29_155319_,batadal,1,normal_KL,vlinear,256,0,0.0001,0.42857142857142855,0.19047619047619047,0.17142857142857146,0.19166666666666668,0.21586734693877552,279445,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.2765873015873016,0.14285714285714285,0.14285714285714285,0.42857142857142855,0.8571428571428571,0.21586734693877552,0.07780131950530247,1.0,0.2668398107801165,3.747566740796515,1.838165283203125,30.57177734375,44.27219247817993,0.22136096239089967,1974.1511569158477,3889.5498046875,1,1,0,mul,linear_attn,max,symmetric,linear,256,none
vlinear_batadal_ws_16_seed_1_numvars_43_29_155510_,batadal,1,normal_KL,vlinear,256,0,0.0001,0.5714285714285714,0.23809523809523808,0.17142857142857146,0.2261904761904762,0.24551020408163268,279445,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.4792568542568542,0.42857142857142855,0.42857142857142855,0.42857142857142855,0.7142857142857143,0.24551020408163268,0.12139796485403705,1.0,0.4206744602748326,2.3771350401131692,1.839141845703125,30.57275390625,44.32746505737305,0.22163732528686522,1971.6895583105907,3889.5498046875,1,0,0,mul,linear_attn,max,symmetric,linear,256,orthogonal
vlinear_batadal_ws_16_seed_1_numvars_43_29_165126_,batadal,1,normal_KL,vlinear,256,0,0.0001,0.42857142857142855,0.2857142857142857,0.17142857142857143,0.22142857142857145,0.2537074829931973,279670,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.34287754911328133,0.2857142857142857,0.2857142857142857,0.2857142857142857,0.5714285714285714,0.2537074829931973,0.07613601217826917,1.0,0.23613439287458146,4.234876537155399,1.8400001525878906,30.57666015625,42.79655432701111,0.21398277163505555,2042.2204865413046,3890.18359375,1,0,0,mul,linear_attn,max,symmetric,linear,256,learned
vlinear_batadal_ws_16_seed_1_numvars_43_29_165311_,batadal,1,normal_KL,vlinear,256,0,0.0001,0.2857142857142857,0.19047619047619047,0.1142857142857143,0.14523809523809522,0.17336734693877548,279445,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.29909909909909915,0.14285714285714285,0.2857142857142857,0.42857142857142855,0.5714285714285714,0.17336734693877548,0.059049627305263794,1.0,0.3714963027409145,2.6918168299979306,1.8400001525878906,30.57373046875,42.81751775741577,0.21408758878707887,2041.2206166449891,3889.55078125,1,0,0,mul,linear_attn,max,symmetric,linear,256,legendre
vlinear_batadal_ws_16_seed_1_numvars_43_29_165504_,batadal,1,normal_KL,vlinear,256,0,0.0001,0.2857142857142857,0.19047619047619047,0.14285714285714285,0.14523809523809522,0.17622448979591834,279445,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.30396825396825394,0.14285714285714285,0.2857142857142857,0.5714285714285714,0.5714285714285714,0.17622448979591834,0.056768992797121144,1.0,0.25142805916922434,3.977280830565324,1.8400001525878906,30.57373046875,43.98405575752258,0.21992027878761292,1987.083694187342,3889.55078125,1,0,0,mul,linear_attn,max,symmetric,linear,256,laguerre
vlinear_batadal_ws_16_seed_1_numvars_43_29_165656_,batadal,1,normal_KL,vlinear,256,0,0.0001,0.2857142857142857,0.09523809523809523,0.1142857142857143,0.15833333333333335,0.1358673469387755,279445,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.32290862290862293,0.14285714285714285,0.2857142857142857,0.7142857142857143,0.7142857142857143,0.1358673469387755,0.0530771632480215,1.0,0.1603365966251918,6.236879296731197,1.8400001525878906,30.57373046875,43.25737953186035,0.21628689765930176,2020.4645067699325,3889.55078125,1,0,0,mul,linear_attn,max,symmetric,linear,256,chebyshev
vlinear_batadal_ws_16_seed_1_numvars_43_29_165836_,batadal,1,normal_KL,vlinear,256,0,0.0001,0.2857142857142857,0.19047619047619047,0.1142857142857143,0.14523809523809522,0.17336734693877548,279445,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.29909909909909915,0.14285714285714285,0.2857142857142857,0.42857142857142855,0.5714285714285714,0.17336734693877548,0.059049627305263794,1.0,0.2558318887438093,3.908816859814542,1.8400001525878906,30.57373046875,43.04504632949829,0.21522523164749147,2030.4310821499976,3889.55078125,1,0,0,mul,linear_attn,max,symmetric,linear,256,hermite
vlinear_batadal_ws_16_seed_1_numvars_43_29_171328_,batadal,1,normal_KL,vlinear,256,0,0.0001,0.42857142857142855,0.19047619047619047,0.14285714285714285,0.1869047619047619,0.1989625850340136,279445,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.2701463283260518,0.14285714285714285,0.14285714285714285,0.42857142857142855,0.7142857142857143,0.1989625850340136,0.08051809457840803,1.0,0.23307599340166366,4.290446156231473,1.8400001525878906,30.57373046875,42.28940677642822,0.21144703388214112,2066.7114216583445,3889.55078125,1,0,0,mul,linear_attn,max,symmetric,linear,256,fourier
vlinear_batadal_ws_16_seed_2_numvars_43_30_040449_,batadal,2,normal_KL,vlinear,256,0,0.0001,0.42857142857142855,0.19047619047619047,0.14285714285714285,0.22023809523809526,0.23005102040816325,279445,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.30862193362193363,0.14285714285714285,0.2857142857142857,0.42857142857142855,0.7142857142857143,0.23005102040816325,0.07522441820367352,1.0,0.22827155249459402,4.3807473558216685,1.838165283203125,30.57177734375,41.78139805793762,0.20890699028968812,2091.84000685673,3889.548828125,1,1,0,mul,linear_attn,max,symmetric,linear,256,none
vlinear_batadal_ws_16_seed_2_numvars_43_30_050250_,batadal,2,normal_KL,vlinear,256,0,0.0001,0.2857142857142857,0.14285714285714285,0.1619047619047619,0.1880952380952381,0.1657482993197279,279670,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.2620181405895692,0.14285714285714285,0.14285714285714285,0.5714285714285714,0.7142857142857143,0.1657482993197279,0.04369154530882373,1.0,0.2701070649283273,3.7022356311388935,1.8400001525878906,30.57666015625,45.78962159156799,0.22894810795783996,1908.7294666810355,3890.18359375,1,0,0,mul,linear_attn,max,symmetric,linear,256,learned
vlinear_batadal_ws_16_seed_2_numvars_43_30_060400_,batadal,2,normal_KL,vlinear,256,0,0.0001,0.42857142857142855,0.19047619047619047,0.19999999999999998,0.19166666666666668,0.22408163265306125,279445,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.3303262053262053,0.14285714285714285,0.42857142857142855,0.5714285714285714,0.7142857142857143,0.22408163265306125,0.07453925454012698,1.0,0.27082668031964985,3.692398395976812,1.8400001525878906,30.57373046875,44.53658318519592,0.2226829159259796,1962.4316404463643,3889.55078125,1,0,0,mul,linear_attn,max,symmetric,linear,256,legendre
vlinear_batadal_ws_16_seed_2_numvars_43_30_070446_,batadal,2,normal_KL,vlinear,256,0,0.0001,0.42857142857142855,0.23809523809523808,0.19999999999999998,0.19166666666666668,0.24134353741496603,279445,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.33124195624195624,0.14285714285714285,0.42857142857142855,0.5714285714285714,0.7142857142857143,0.24134353741496603,0.0804078844942622,1.0,0.2551260675702776,3.919630830058311,1.8400001525878906,30.57373046875,44.16329598426819,0.22081647992134093,1979.0189579856892,3889.55078125,1,0,0,mul,linear_attn,max,symmetric,linear,256,laguerre
vlinear_batadal_ws_16_seed_2_numvars_43_30_080327_,batadal,2,normal_KL,vlinear,256,0,0.0001,0.42857142857142855,0.23809523809523808,0.17142857142857146,0.24404761904761904,0.24886054421768708,279445,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.35335079977937117,0.14285714285714285,0.42857142857142855,0.5714285714285714,0.7142857142857143,0.24886054421768708,0.07671629213485763,1.0,0.24219965934753418,4.128824964881938,1.8400001525878906,30.57373046875,44.44680166244507,0.22223400831222534,1966.3957074744449,3889.55078125,1,0,0,mul,linear_attn,max,symmetric,linear,256,chebyshev
vlinear_batadal_ws_16_seed_2_numvars_43_30_090006_,batadal,2,normal_KL,vlinear,256,0,0.0001,0.42857142857142855,0.19047619047619047,0.19999999999999998,0.19166666666666668,0.22408163265306125,279445,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.3303262053262053,0.14285714285714285,0.42857142857142855,0.5714285714285714,0.7142857142857143,0.22408163265306125,0.07453925454012698,1.0,0.2846122809818813,3.5135518275954545,1.8400001525878906,30.57373046875,44.60852098464966,0.2230426049232483,1959.2669308645184,3889.55078125,1,0,0,mul,linear_attn,max,symmetric,linear,256,hermite
vlinear_batadal_ws_16_seed_2_numvars_43_30_095322_,batadal,2,normal_KL,vlinear,256,0,0.0001,0.42857142857142855,0.23809523809523808,0.17142857142857146,0.1976190476190476,0.2231292517006803,279445,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.3264800514800515,0.14285714285714285,0.42857142857142855,0.5714285714285714,0.8571428571428571,0.2231292517006803,0.07698534592057275,1.0,0.4420187132699149,2.2623476562843137,1.8400001525878906,30.57373046875,43.71534967422485,0.21857674837112426,1999.2977444152116,3889.55078125,1,0,0,mul,linear_attn,max,symmetric,linear,256,fourier
vlinear_batadal_ws_16_seed_2_numvars_43_30_104436_,batadal,2,normal_KL,vlinear,256,0,0.0001,0.42857142857142855,0.2857142857142857,0.17142857142857146,0.21547619047619046,0.2369387755102041,279445,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.40447845804988664,0.2857142857142857,0.42857142857142855,0.42857142857142855,0.7142857142857143,0.2369387755102041,0.08782322805181582,1.0,0.2486556257520403,4.021626283240425,1.839141845703125,30.57275390625,45.07720708847046,0.2253860354423523,1938.8956336284325,3889.5498046875,1,0,0,mul,linear_attn,max,symmetric,linear,256,orthogonal
vlinear_batadal_ws_16_seed_3_numvars_43_30_114421_,batadal,3,normal_KL,vlinear,256,0,0.0001,0.42857142857142855,0.14285714285714285,0.1142857142857143,0.21547619047619046,0.18362244897959182,279445,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.30641202426916714,0.14285714285714285,0.2857142857142857,0.42857142857142855,0.8571428571428571,0.18362244897959182,0.08859656457282689,1.0,0.45025573457990375,2.220960052697645,1.838165283203125,30.57177734375,44.027671337127686,0.22013835668563841,1985.115209268342,3889.548828125,1,1,0,mul,linear_attn,max,symmetric,linear,256,none
vlinear_batadal_ws_16_seed_3_numvars_43_30_124406_,batadal,3,normal_KL,vlinear,256,0,0.0001,0.42857142857142855,0.14285714285714285,0.1142857142857143,0.12261904761904763,0.15930272108843538,279670,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.24875821959078878,0.14285714285714285,0.14285714285714285,0.42857142857142855,0.5714285714285714,0.15930272108843538,0.0952780240035556,1.0,0.34358985083443777,2.9104468527560208,1.8400001525878906,30.57666015625,48.38067126274109,0.24190335631370544,1806.5065597241614,3890.18359375,1,0,0,mul,linear_attn,max,symmetric,linear,256,learned
vlinear_batadal_ws_16_seed_3_numvars_43_30_134614_,batadal,3,normal_KL,vlinear,256,0,0.0001,0.42857142857142855,0.23809523809523808,0.14285714285714285,0.1976190476190476,0.21346938775510202,279445,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.3181003584229391,0.14285714285714285,0.42857142857142855,0.42857142857142855,0.8571428571428571,0.21346938775510202,0.08355658004359999,1.0,0.298198938369751,3.353465996448494,1.8400001525878906,30.57373046875,46.9682993888855,0.2348414969444275,1860.829562432107,3889.55078125,1,0,0,mul,linear_attn,max,symmetric,linear,256,legendre
vlinear_batadal_ws_16_seed_3_numvars_43_30_143727_,batadal,3,normal_KL,vlinear,256,0,0.0001,0.42857142857142855,0.23809523809523808,0.14285714285714285,0.1976190476190476,0.20775510204081632,279445,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.31782106782106784,0.14285714285714285,0.42857142857142855,0.42857142857142855,0.8571428571428571,0.20775510204081632,0.08748161783072642,1.0,0.2968137264251709,3.3691164220873997,1.8400001525878906,30.57373046875,47.073867082595825,0.23536933541297914,1856.656472404273,3889.55078125,1,0,0,mul,linear_attn,max,symmetric,linear,256,laguerre
vlinear_batadal_ws_16_seed_3_numvars_43_30_152836_,batadal,3,normal_KL,vlinear,256,0,0.0001,0.2857142857142857,0.19047619047619047,0.14285714285714285,0.16904761904761906,0.18979591836734694,279445,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.24399759903961585,0.0,0.2857142857142857,0.42857142857142855,0.8571428571428571,0.18979591836734694,0.05045262298888353,1.0,0.2881468023572649,3.47045322668592,1.8400001525878906,30.57373046875,46.157750606536865,0.2307887530326843,1893.5064826929067,3889.55078125,1,0,0,mul,linear_attn,max,symmetric,linear,256,chebyshev
vlinear_batadal_ws_16_seed_3_numvars_43_30_162310_,batadal,3,normal_KL,vlinear,256,0,0.0001,0.42857142857142855,0.23809523809523808,0.14285714285714285,0.1976190476190476,0.21346938775510202,279445,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.3181003584229391,0.14285714285714285,0.42857142857142855,0.42857142857142855,0.8571428571428571,0.21346938775510202,0.08355658004359999,1.0,0.26592888150896343,3.7604038881586987,1.8400001525878906,30.57373046875,46.891597032547,0.23445798516273497,1863.873391629987,3889.55078125,1,0,0,mul,linear_attn,max,symmetric,linear,256,hermite
vlinear_batadal_ws_16_seed_3_numvars_43_30_172033_,batadal,3,normal_KL,vlinear,256,0,0.0001,0.42857142857142855,0.23809523809523808,0.2285714285714286,0.21547619047619046,0.24743197278911566,279445,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.3352102102102102,0.14285714285714285,0.42857142857142855,0.5714285714285714,0.8571428571428571,0.24743197278911566,0.06396074912308579,1.0,0.28938582965305876,3.4555942189667275,1.8400001525878906,30.57373046875,47.02139663696289,0.23510698318481446,1858.7282865030008,3889.55078125,1,0,0,mul,linear_attn,max,symmetric,linear,256,fourier
vlinear_batadal_ws_16_seed_3_numvars_43_30_181438_,batadal,3,normal_KL,vlinear,256,0,0.0001,0.42857142857142855,0.23809523809523808,0.14285714285714285,0.1976190476190476,0.22074829931972792,279445,16,0,200,0,0,128,2,43,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.0,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.38855390641104925,0.2857142857142857,0.42857142857142855,0.42857142857142855,0.7142857142857143,0.22074829931972792,0.07861853286616476,1.0,0.2942939485822405,3.3979631753133033,1.839141845703125,30.57275390625,46.9887158870697,0.23494357943534852,1860.0210359025925,3889.5498046875,1,0,0,mul,linear_attn,max,symmetric,linear,256,orthogonal


==> Scripts/data/RQ5__projections_/4_Ablations_Projections_swat.csv <==
scheme,dataset_name,seed,correlated_KL,architecture,hidden_layer_size,num_attention_heads,lr,AC@1,AC@3,AC@5,AC@10,Avg@10,total_params,window_size,early_stopping,num_epochs,AMOC_Loss,mean_std_recon_loss,outer_hidden_dim,outer_heads_num,num_vars,alpha_lv,time_freq_representation,combine_method,main_model,encoder_alpha,decoder_alpha,encoder_gamma (smooth),decoder_gamma,encoder_lambda (sparse),decoder_lambda,beta,AC@1_metric,AC@3_metric,AC@5_metric,AC@10_metric,AC@1_node,AC@3_node,AC@5_node,AC@10_node,AC@1_service,AC@3_service,AC@5_service,AC@10_service,RCA_coverage,mrr,hr@1,hr@3,hr@5,hr@10,auc@10,std_ac,coverage,avg_time,throughput,model_mem_mb,peak_mem_mb,train_total_time,train_avg_epoch_time,train_throughput,train_peak_mem_mb,temporal_mixer,disable_orth_proj,use_MoM,latent_mode,context,pool,coeff_mode,predictor,batch_size,transformation
vlinear_swat_ws_8_seed_1_numvars_51_29_172250_,swat,1,normal_KL,vlinear,128,0,0.0001,0.15,0.25,0.35,0.4,0.315,108141,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.10619562364752651,0.0,0.1,0.15,0.3,0.315,0.08381527307120105,1.0,0.2982548475265503,3.3528373747923115,0.6308937072753906,20.859375,1237.835551738739,6.189177758693695,7997.669792319455,1631.7900390625,1,1,0,mul,linear_attn,max,symmetric,mlp,512,none
vlinear_swat_ws_8_seed_1_numvars_51_29_181922_,swat,1,normal_KL,vlinear,128,0,0.0001,0.2,0.3,0.35,0.4,0.35,108190,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.11158115688329184,0.05,0.05,0.1,0.2,0.35,0.0632455532033676,1.0,0.21162831783294678,4.72526555160435,0.6313247680664062,20.86181640625,1275.6164317131042,6.378082158565522,7760.79686172194,1632.48876953125,1,0,0,mul,linear_attn,max,symmetric,mlp,512,learned
vlinear_swat_ws_8_seed_1_numvars_51_29_191716_,swat,1,normal_KL,vlinear,128,0,0.0001,0.2,0.25,0.3,0.4,0.30999999999999994,108141,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.09012964026474674,0.0,0.05,0.15,0.2,0.30999999999999994,0.07,1.0,0.1857227087020874,5.384371178885141,0.6313247680664062,20.8603515625,1255.3593554496765,6.276796777248382,7886.028774966861,1631.791015625,1,0,0,mul,linear_attn,max,symmetric,mlp,512,legendre
vlinear_swat_ws_8_seed_1_numvars_51_29_201426_,swat,1,normal_KL,vlinear,128,0,0.0001,0.2,0.2,0.3,0.4,0.28500000000000003,108141,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.10693458975037924,0.0,0.05,0.1,0.45,0.28500000000000003,0.06726812023536854,1.0,0.2796778678894043,3.5755421319052663,0.6313247680664062,20.8603515625,1245.9033651351929,6.229516825675964,7945.881098832872,1631.791015625,1,0,0,mul,linear_attn,max,symmetric,mlp,512,laguerre
vlinear_swat_ws_8_seed_1_numvars_51_29_211137_,swat,1,normal_KL,vlinear,128,0,0.0001,0.25,0.3,0.3,0.4,0.32999999999999996,108141,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.06079151475478917,0.0,0.0,0.1,0.1,0.32999999999999996,0.05567764362830022,1.0,0.2521928548812866,3.9652193971582763,0.6313247680664062,20.8603515625,1246.4486973285675,6.232243486642838,7942.404706441266,1631.7900390625,1,0,0,mul,linear_attn,max,symmetric,mlp,512,chebyshev
vlinear_swat_ws_8_seed_1_numvars_51_29_220811_,swat,1,normal_KL,vlinear,128,0,0.0001,0.15,0.25,0.35,0.35,0.30500000000000005,108141,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.07335643705709495,0.0,0.05,0.05,0.2,0.30500000000000005,0.065,1.0,0.24379442930221557,4.101816447825259,0.6313247680664062,20.8603515625,1248.1471016407013,6.240735508203507,7931.5971546836245,1631.791015625,1,0,0,mul,linear_attn,max,symmetric,mlp,512,hermite
vlinear_swat_ws_8_seed_1_numvars_51_29_230524_,swat,1,normal_KL,vlinear,128,0,0.0001,0.2,0.25,0.35,0.5,0.355,108141,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.11866387192045084,0.05,0.1,0.1,0.2,0.355,0.11499999999999999,1.0,0.26982865333557127,3.7060556306314667,0.6313247680664062,20.8603515625,1254.0485408306122,6.270242704153061,7894.271774713698,1631.7900390625,1,0,0,mul,linear_attn,max,symmetric,mlp,512,fourier
vlinear_swat_ws_8_seed_1_numvars_51_30_000237_,swat,1,normal_KL,vlinear,128,0,0.0001,0.25,0.3,0.45,0.45,0.38500000000000006,108141,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.054005415849284144,0.0,0.05,0.05,0.05,0.38500000000000006,0.08381527307120105,1.0,0.23430428504943848,4.267954381581194,0.6311378479003906,20.8603515625,1246.5124475955963,6.232562237977982,7941.998508796098,1631.78955078125,1,0,0,mul,linear_attn,max,symmetric,mlp,512,orthogonal
vlinear_swat_ws_8_seed_2_numvars_51_30_040629_,swat,2,normal_KL,vlinear,128,0,0.0001,0.25,0.25,0.3,0.4,0.305,108141,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.08652346502884212,0.0,0.05,0.1,0.25,0.305,0.05220153254455275,1.0,0.24838205575942993,4.026055734753031,0.6308937072753906,20.859375,1241.0196270942688,6.205098135471344,7977.150227010877,1631.7890625,1,1,0,mul,linear_attn,max,symmetric,mlp,512,none
vlinear_swat_ws_8_seed_2_numvars_51_30_050457_,swat,2,normal_KL,vlinear,128,0,0.0001,0.25,0.3,0.35,0.4,0.35,108190,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.06379656517268051,0.0,0.0,0.1,0.15,0.35,0.05916079783099617,1.0,0.2556822657585144,3.91110426463631,0.6313247680664062,20.86181640625,1287.5877976417542,6.437938988208771,7688.640742116153,1632.48876953125,1,0,0,mul,linear_attn,max,symmetric,mlp,512,learned
vlinear_swat_ws_8_seed_2_numvars_51_30_060601_,swat,2,normal_KL,vlinear,128,0,0.0001,0.2,0.3,0.35,0.35,0.31500000000000006,108141,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.07150000724856842,0.0,0.05,0.1,0.15,0.31500000000000006,0.05024937810560444,1.0,0.268178653717041,3.728857558719471,0.6313247680664062,20.8603515625,1281.623428106308,6.40811714053154,7724.421840998706,1631.791015625,1,0,0,mul,linear_attn,max,symmetric,mlp,512,legendre
vlinear_swat_ws_8_seed_2_numvars_51_30_070644_,swat,2,normal_KL,vlinear,128,0,0.0001,0.2,0.25,0.25,0.4,0.3,108141,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.059588994837354047,0.0,0.0,0.05,0.15,0.3,0.0670820393249937,1.0,0.233337926864624,4.285629916392337,0.6313247680664062,20.8603515625,1255.4443984031677,6.277221992015838,7885.494580717244,1631.791015625,1,0,0,mul,linear_attn,max,symmetric,mlp,512,laguerre
vlinear_swat_ws_8_seed_2_numvars_51_30_080525_,swat,2,normal_KL,vlinear,128,0,0.0001,0.25,0.25,0.3,0.45,0.3350000000000001,108141,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.10260432210064563,0.0,0.1,0.15,0.3,0.3350000000000001,0.08077747210701756,1.0,0.24127566814422607,4.144636745559587,0.6313247680664062,20.8603515625,1234.3810398578644,6.171905199289322,8020.051896730312,1631.7900390625,1,0,0,mul,linear_attn,max,symmetric,mlp,512,chebyshev
vlinear_swat_ws_8_seed_2_numvars_51_30_090202_,swat,2,normal_KL,vlinear,128,0,0.0001,0.15,0.25,0.25,0.4,0.29,108141,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.06377670780191394,0.0,0.0,0.05,0.15,0.29,0.07681145747868609,1.0,0.26323593854904176,3.7988733814691362,0.6313247680664062,20.8603515625,1244.2049725055695,6.221024862527847,7956.727563999255,1631.791015625,1,0,0,mul,linear_attn,max,symmetric,mlp,512,hermite
vlinear_swat_ws_8_seed_2_numvars_51_30_095528_,swat,2,normal_KL,vlinear,128,0,0.0001,0.2,0.25,0.3,0.4,0.325,108141,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.050801864741485805,0.0,0.05,0.05,0.05,0.325,0.07158910531638178,1.0,0.20437992811203004,4.892848379180631,0.6313247680664062,20.8603515625,1253.407826423645,6.267039132118225,7898.307152147877,1631.7900390625,1,0,0,mul,linear_attn,max,symmetric,mlp,512,fourier
vlinear_swat_ws_8_seed_2_numvars_51_30_104637_,swat,2,normal_KL,vlinear,128,0,0.0001,0.2,0.25,0.35,0.45,0.35000000000000003,108141,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.09107961464578981,0.05,0.05,0.05,0.15,0.35000000000000003,0.08660254037844388,1.0,0.23312407732009888,4.289561213477389,0.6311378479003906,20.8603515625,1255.0843732357025,6.275421866178513,7887.75656131991,1631.79052734375,1,0,0,mul,linear_attn,max,symmetric,mlp,512,orthogonal
vlinear_swat_ws_8_seed_3_numvars_51_30_114617_,swat,3,normal_KL,vlinear,128,0,0.0001,0.25,0.25,0.3,0.4,0.305,108141,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.15450691984210585,0.05,0.15,0.25,0.35,0.305,0.04716990566028302,1.0,0.34346139430999756,2.9115353765128873,0.6308937072753906,20.859375,1266.5094413757324,6.332547206878662,7816.601816443191,1631.7890625,1,1,0,mul,linear_attn,max,symmetric,mlp,512,none
vlinear_swat_ws_8_seed_3_numvars_51_30_124624_,swat,3,normal_KL,vlinear,128,0,0.0001,0.2,0.35,0.4,0.45,0.38000000000000006,108190,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.0606226046168043,0.0,0.0,0.05,0.2,0.38000000000000006,0.07483314773547883,1.0,0.3572803735733032,2.798922286154714,0.6313247680664062,20.86181640625,1305.0423293113708,6.525211646556854,7585.807584665708,1632.48876953125,1,0,0,mul,linear_attn,max,symmetric,mlp,512,learned
vlinear_swat_ws_8_seed_3_numvars_51_30_134828_,swat,3,normal_KL,vlinear,128,0,0.0001,0.2,0.2,0.35,0.45,0.33000000000000007,108141,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.0743837944927714,0.0,0.05,0.05,0.2,0.33000000000000007,0.1004987562112089,1.0,0.31566832065582273,3.1678820285875724,0.6313247680664062,20.8603515625,1284.337187051773,6.421685935258865,7708.100411485577,1631.7900390625,1,0,0,mul,linear_attn,max,symmetric,mlp,512,legendre
vlinear_swat_ws_8_seed_3_numvars_51_30_143942_,swat,3,normal_KL,vlinear,128,0,0.0001,0.2,0.3,0.35,0.4,0.32499999999999996,108141,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.07510181813188718,0.0,0.0,0.15,0.3,0.32499999999999996,0.06800735254367722,1.0,0.37329562902450564,2.6788419746922707,0.6313247680664062,20.8603515625,1283.3341052532196,6.416670526266098,7714.125230114283,1631.791015625,1,0,0,mul,linear_attn,max,symmetric,mlp,512,laguerre
vlinear_swat_ws_8_seed_3_numvars_51_30_153049_,swat,3,normal_KL,vlinear,128,0,0.0001,0.2,0.25,0.35,0.45,0.3450000000000001,108141,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.07591108716651229,0.0,0.0,0.1,0.2,0.3450000000000001,0.09604686356149274,1.0,0.3135924696922302,3.188852082390347,0.6313247680664062,20.8603515625,1284.5457627773285,6.422728813886643,7706.848823038853,1631.7900390625,1,0,0,mul,linear_attn,max,symmetric,mlp,512,chebyshev
vlinear_swat_ws_8_seed_3_numvars_51_30_162525_,swat,3,normal_KL,vlinear,128,0,0.0001,0.2,0.25,0.4,0.45,0.3550000000000001,108141,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.06481647520683838,0.0,0.05,0.05,0.15,0.3550000000000001,0.0986154146165801,1.0,0.2893486022949219,3.4560388129358874,0.6313247680664062,20.8603515625,1278.9395899772644,6.394697949886322,7740.631439969723,1631.7900390625,1,0,0,mul,linear_attn,max,symmetric,mlp,512,hermite
vlinear_swat_ws_8_seed_3_numvars_51_30_172248_,swat,3,normal_KL,vlinear,128,0,0.0001,0.25,0.25,0.35,0.45,0.34500000000000003,108141,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.07427089263546416,0.0,0.05,0.05,0.25,0.34500000000000003,0.0687386354243376,1.0,0.3486246824264526,2.868414229996364,0.6313247680664062,20.8603515625,1285.4517204761505,6.4272586023807525,7701.417207900244,1631.7900390625,1,0,0,mul,linear_attn,max,symmetric,mlp,512,fourier
vlinear_swat_ws_8_seed_3_numvars_51_30_181655_,swat,3,normal_KL,vlinear,128,0,0.0001,0.25,0.25,0.3,0.35,0.305,108141,8,0,200,0,0,128,2,51,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.08220860570418512,0.0,0.05,0.1,0.25,0.305,0.04716990566028301,1.0,0.2967151880264282,3.3702352975302725,0.6311378479003906,20.8603515625,1290.4857125282288,6.452428562641144,7671.375129450297,1631.79052734375,1,0,0,mul,linear_attn,max,symmetric,mlp,512,orthogonal


==> Scripts/data/RQ5__projections_/4_Ablations_Projections_wadi.csv <==
scheme,dataset_name,seed,correlated_KL,architecture,hidden_layer_size,num_attention_heads,lr,AC@1,AC@3,AC@5,AC@10,Avg@10,total_params,window_size,early_stopping,num_epochs,AMOC_Loss,mean_std_recon_loss,outer_hidden_dim,outer_heads_num,num_vars,alpha_lv,time_freq_representation,combine_method,main_model,encoder_alpha,decoder_alpha,encoder_gamma (smooth),decoder_gamma,encoder_lambda (sparse),decoder_lambda,beta,AC@1_metric,AC@3_metric,AC@5_metric,AC@10_metric,AC@1_node,AC@3_node,AC@5_node,AC@10_node,AC@1_service,AC@3_service,AC@5_service,AC@10_service,RCA_coverage,mrr,hr@1,hr@3,hr@5,hr@10,auc@10,std_ac,coverage,avg_time,throughput,model_mem_mb,peak_mem_mb,train_total_time,train_avg_epoch_time,train_throughput,train_peak_mem_mb,temporal_mixer,disable_orth_proj,use_MoM,latent_mode,context,pool,coeff_mode,predictor,batch_size,transformation
vlinear_wadi_ws_8_seed_1_numvars_127_29_175405_,wadi,1,normal_KL,vlinear,128,0,0.0001,0.3333333333333333,0.26666666666666666,0.3,0.36666666666666664,0.31,35328,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.12344476868236008,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.26666666666666666,0.31,0.03666666666666666,1.0,0.4932587146759033,2.02733366942549,0.5073661804199219,19.91015625,1110.9865226745605,22.21973045349121,5439.309907605572,2206.1865234375,1,1,0,mul,gate,max,symmetric,linear,512,none
vlinear_wadi_ws_8_seed_1_numvars_127_29_185125_,wadi,1,normal_KL,vlinear,128,0,0.0001,0.3333333333333333,0.26666666666666666,0.3,0.36666666666666664,0.31,35377,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.11903441362333257,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.26666666666666666,0.31,0.03666666666666666,1.0,0.6205262819925944,1.6115352870935036,0.5077972412109375,19.91259765625,1117.7984127998352,22.355968255996704,5406.162623601903,2210.6357421875,1,0,0,mul,gate,max,symmetric,linear,512,learned
vlinear_wadi_ws_8_seed_1_numvars_127_29_194853_,wadi,1,normal_KL,vlinear,128,0,0.0001,0.3333333333333333,0.26666666666666666,0.3,0.36666666666666664,0.31666666666666665,35328,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.12510357964201904,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.26666666666666666,0.31666666666666665,0.04013864859597431,1.0,0.5754539012908936,1.7377586593065726,0.5077972412109375,19.9111328125,1109.767603635788,22.19535207271576,5445.284202027615,2207.396484375,1,0,0,mul,gate,max,symmetric,linear,512,legendre
vlinear_wadi_ws_8_seed_1_numvars_127_29_204600_,wadi,1,normal_KL,vlinear,128,0,0.0001,0.3333333333333333,0.26666666666666666,0.3,0.36666666666666664,0.31,35328,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.12224934411185848,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.26666666666666666,0.31,0.03349958540373629,1.0,0.5239387194315592,1.9086201552061994,0.5077972412109375,19.9111328125,1108.6311314105988,22.172622628211975,5450.866233849139,2207.396484375,1,0,0,mul,gate,max,symmetric,linear,512,laguerre
vlinear_wadi_ws_8_seed_1_numvars_127_29_214307_,wadi,1,normal_KL,vlinear,128,0,0.0001,0.3333333333333333,0.26666666666666666,0.3,0.36666666666666664,0.31,35328,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.123359348514918,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.26666666666666666,0.31,0.03666666666666666,1.0,0.4835019747416178,2.0682438795299594,0.5077972412109375,19.9111328125,1082.6799890995026,22.095509981622502,5469.889588451359,2207.396484375,1,0,0,mul,gate,max,symmetric,linear,512,chebyshev
vlinear_wadi_ws_8_seed_1_numvars_127_29_223949_,wadi,1,normal_KL,vlinear,128,0,0.0001,0.3333333333333333,0.26666666666666666,0.3,0.36666666666666664,0.31666666666666665,35328,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.12278571698161748,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.26666666666666666,0.31666666666666665,0.04013864859597431,1.0,0.49939743677775067,2.002413161053197,0.5077972412109375,19.9111328125,1105.5798618793488,22.111597237586974,5465.9099793366795,2207.396484375,1,0,0,mul,gate,max,symmetric,linear,512,hermite
vlinear_wadi_ws_8_seed_1_numvars_127_29_233705_,wadi,1,normal_KL,vlinear,128,0,0.0001,0.3333333333333333,0.26666666666666666,0.26666666666666666,0.36666666666666664,0.3066666666666667,35328,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.12063676170572722,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.26666666666666666,0.3066666666666667,0.03590109871423002,1.0,0.47308878898620604,2.1137681198130385,0.5077972412109375,19.9111328125,1106.727516412735,22.1345503282547,5460.241938853508,2207.396484375,1,0,0,mul,gate,max,symmetric,linear,512,fourier
vlinear_wadi_ws_8_seed_1_numvars_127_30_003420_,wadi,1,normal_KL,vlinear,128,0,0.0001,0.3333333333333333,0.26666666666666666,0.3,0.36666666666666664,0.31666666666666665,35328,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.12178381199003686,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.26666666666666666,0.31666666666666665,0.03415650255319865,1.0,0.5182033538818359,1.9297443609908138,0.5076103210449219,19.9111328125,1109.5229170322418,22.190458340644838,5446.485067801799,2206.43115234375,1,0,0,mul,gate,max,symmetric,linear,512,orthogonal
vlinear_wadi_ws_8_seed_2_numvars_127_30_043732_,wadi,2,normal_KL,vlinear,128,0,0.0001,0.3333333333333333,0.26666666666666666,0.26666666666666666,0.36666666666666664,0.31,35328,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.12119588677593136,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.26666666666666666,0.31,0.03958114029012638,1.0,0.527386474609375,1.8961426736259792,0.5073661804199219,19.91015625,1106.407446861267,22.12814893722534,5461.821517148316,2206.1865234375,1,1,0,mul,gate,max,symmetric,linear,512,none
vlinear_wadi_ws_8_seed_2_numvars_127_30_053726_,wadi,2,normal_KL,vlinear,128,0,0.0001,0.3333333333333333,0.26666666666666666,0.26666666666666666,0.36666666666666664,0.30333333333333334,35377,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.1282750781373888,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.26666666666666666,0.30333333333333334,0.03480102169636849,1.0,1.02967365582784,0.9711814945833659,0.5077972412109375,19.91259765625,1127.8495321273804,22.556990642547607,5357.9842238366045,2210.6357421875,1,0,0,mul,gate,max,symmetric,linear,512,learned
vlinear_wadi_ws_8_seed_2_numvars_127_30_063845_,wadi,2,normal_KL,vlinear,128,0,0.0001,0.3333333333333333,0.26666666666666666,0.3,0.36666666666666664,0.3066666666666667,35328,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.12022340010722363,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.26666666666666666,0.3066666666666667,0.03265986323710904,1.0,0.9542022387186686,1.047995864422651,0.5077972412109375,19.9111328125,1115.2179040908813,22.304358081817625,5418.671972385716,2207.396484375,1,0,0,mul,gate,max,symmetric,linear,512,legendre
vlinear_wadi_ws_8_seed_2_numvars_127_30_073807_,wadi,2,normal_KL,vlinear,128,0,0.0001,0.3333333333333333,0.26666666666666666,0.3,0.36666666666666664,0.3066666666666667,35328,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.11980237745535756,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.26666666666666666,0.3066666666666667,0.03265986323710904,1.0,0.44255824089050294,2.259589603365715,0.5077972412109375,19.9111328125,1106.1609508991241,22.123219017982482,5463.0386247933,2207.396484375,1,0,0,mul,gate,max,symmetric,linear,512,laguerre
vlinear_wadi_ws_8_seed_2_numvars_127_30_083632_,wadi,2,normal_KL,vlinear,128,0,0.0001,0.3333333333333333,0.26666666666666666,0.3,0.36666666666666664,0.31666666666666665,35328,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.12070763235679717,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.26666666666666666,0.31666666666666665,0.04013864859597431,1.0,0.40670045216878253,2.4588121175360667,0.5077972412109375,19.9111328125,994.5730233192444,22.101622740427654,5468.376753120772,2207.396484375,1,0,0,mul,gate,max,symmetric,linear,512,chebyshev
vlinear_wadi_ws_8_seed_2_numvars_127_30_093315_,wadi,2,normal_KL,vlinear,128,0,0.0001,0.3333333333333333,0.26666666666666666,0.3,0.36666666666666664,0.31666666666666665,35328,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.11879856444326177,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.2,0.31666666666666665,0.04013864859597431,1.0,0.45290764172871906,2.207955679844714,0.5077972412109375,19.9111328125,815.6169199943542,22.043700540387952,5482.7455026692605,2207.396484375,1,0,0,mul,gate,max,symmetric,linear,512,hermite
vlinear_wadi_ws_8_seed_2_numvars_127_30_102706_,wadi,2,normal_KL,vlinear,128,0,0.0001,0.3333333333333333,0.26666666666666666,0.3,0.43333333333333335,0.3166666666666667,35328,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.12524298666556485,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.2,0.3166666666666667,0.05,1.0,0.44989039103190104,2.2227636329514127,0.5077972412109375,19.9111328125,672.4643182754517,22.41547727584839,5391.810243996942,2207.396484375,1,0,0,mul,gate,max,symmetric,linear,512,fourier
vlinear_wadi_ws_8_seed_2_numvars_127_30_111828_,wadi,2,normal_KL,vlinear,128,0,0.0001,0.3333333333333333,0.26666666666666666,0.3,0.4,0.31,35328,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.12205017477076302,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.26666666666666666,0.31,0.039581140290126396,1.0,0.4949136734008789,2.020554399170949,0.5076103210449219,19.9111328125,1108.936038017273,22.17872076034546,5449.367495355826,2206.43115234375,1,0,0,mul,gate,max,symmetric,linear,512,orthogonal
vlinear_wadi_ws_8_seed_3_numvars_127_30_121813_,wadi,3,normal_KL,vlinear,128,0,0.0001,0.3333333333333333,0.26666666666666666,0.3,0.36666666666666664,0.3066666666666667,35328,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.11990021698538782,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.26666666666666666,0.3066666666666667,0.03265986323710904,1.0,0.5429545879364014,1.8417746570678841,0.5073661804199219,19.91015625,1121.4314289093018,22.428628578186036,5388.648689717382,2206.1865234375,1,1,0,mul,gate,max,symmetric,linear,512,none
vlinear_wadi_ws_8_seed_3_numvars_127_30_131946_,wadi,3,normal_KL,vlinear,128,0,0.0001,0.3333333333333333,0.26666666666666666,0.3,0.36666666666666664,0.31,35377,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.12257214231039923,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.26666666666666666,0.31,0.03666666666666666,1.0,0.5829460461934407,1.7154246203913133,0.5077972412109375,19.91259765625,1135.7665815353394,22.715331630706785,5320.6355057841365,2210.6357421875,1,0,0,mul,gate,max,symmetric,linear,512,learned
vlinear_wadi_ws_8_seed_3_numvars_127_30_142112_,wadi,3,normal_KL,vlinear,128,0,0.0001,0.3333333333333333,0.26666666666666666,0.26666666666666666,0.36666666666666664,0.29666666666666663,35328,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.12066993912296108,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.2,0.29666666666666663,0.03144660377352201,1.0,0.614755900700887,1.6266618976082925,0.5077972412109375,19.9111328125,578.3783435821533,22.245320907005897,5433.052663310269,2207.396484375,1,0,0,mul,gate,max,symmetric,linear,512,legendre
vlinear_wadi_ws_8_seed_3_numvars_127_30_151223_,wadi,3,normal_KL,vlinear,128,0,0.0001,0.3333333333333333,0.26666666666666666,0.26666666666666666,0.36666666666666664,0.29666666666666663,35328,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.12032517277819471,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.13333333333333333,0.29666666666666663,0.03144660377352201,1.0,0.5677464326222738,1.7613496845436067,0.5077972412109375,19.9111328125,580.5621521472931,22.329313544126656,5412.616010839713,2207.396484375,1,0,0,mul,gate,max,symmetric,linear,512,laguerre
vlinear_wadi_ws_8_seed_3_numvars_127_30_160337_,wadi,3,normal_KL,vlinear,128,0,0.0001,0.3333333333333333,0.26666666666666666,0.3,0.36666666666666664,0.30333333333333334,35328,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.12532928232151994,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.26666666666666666,0.30333333333333334,0.03144660377352201,1.0,0.5406649430592855,1.8495743303451933,0.5077972412109375,19.9111328125,764.2227227687836,22.47713890496422,5377.018868416001,2207.396484375,1,0,0,mul,gate,max,symmetric,linear,512,chebyshev
vlinear_wadi_ws_8_seed_3_numvars_127_30_165755_,wadi,3,normal_KL,vlinear,128,0,0.0001,0.3333333333333333,0.26666666666666666,0.3,0.36666666666666664,0.31666666666666665,35328,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.12393486500578972,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.26666666666666666,0.31666666666666665,0.04013864859597431,1.0,0.5628114541371664,1.776793973628482,0.5077972412109375,19.9111328125,920.434440612793,22.44962050275105,5383.609936087312,2207.396484375,1,0,0,mul,gate,max,symmetric,linear,512,hermite
vlinear_wadi_ws_8_seed_3_numvars_127_30_175544_,wadi,3,normal_KL,vlinear,128,0,0.0001,0.3333333333333333,0.26666666666666666,0.3,0.36666666666666664,0.31,35328,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.11865688505537694,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.2,0.31,0.03666666666666666,1.0,0.6749473253885905,1.481597100076314,0.5077972412109375,19.9111328125,718.0592210292816,22.43935065716505,5386.073859557451,2207.396484375,1,0,0,mul,gate,max,symmetric,linear,512,fourier
vlinear_wadi_ws_8_seed_3_numvars_127_30_185015_,wadi,3,normal_KL,vlinear,128,0,0.0001,0.3333333333333333,0.26666666666666666,0.26666666666666666,0.36666666666666664,0.30333333333333334,35328,8,0,50,0,0,128,2,127,0,normal,gated,aerca_based,1.0,1.0,0.5,0.5,0.5,0.5,0.005,0,0,0,0,0,0,0,0,0,0,0,0,N/A,0.1268055500469617,0.06666666666666667,0.06666666666666667,0.06666666666666667,0.26666666666666666,0.30333333333333334,0.03480102169636849,1.0,0.5805971304575602,1.722364695829472,0.5076103210449219,19.9111328125,1127.721615076065,22.554432301521302,5358.591978032095,2206.43115234375,1,0,0,mul,gate,max,symmetric,linear,512,orthogonal

